On Reducing Decoding Complexity of Successive-Cancellation List Flip Decoding of Polar Codes

The recently proposed SCLF decoding algorithm for polar codes improves the error-correcting performance of state-of-the-art SCL decoding. However, it comes at the cost of a higher complexity. In this paper, partitioned polar codes tailored for the proposed PSCLF decoding algorithm are used to reduce the complexity of SCLF. Indeed, compared to SCLF, PSCLF allows early termination and is able to restart by skipping part of the decoding tree traversed sequentially. In order to maximize the coding gain, design of partitions tailored to PSCLF is proposed. In this extended paper, dynamic flip metric is used, as well as the possibility to flip multiple times during SCL. An analysis on the impact of this strategy on the early-termination or the CRC collisions encountered in PSCLF is carried out. Error-correction performance of multiple code rates and multiple partition strategies are shown. With the baseline algorithm SCL with $L=2$, degradation of $0.05$ dB is shown with respect to SCL-64, using $\omega=3$ flip per trial with $T_{max}=300$ trials. Numerical results show that the proposed PSCLF algorithm has an error-correction performance gain of up to 0.1 dB with respect to SCLF with same decoding parameters. This work is also compared with existing techniques to reduce the complexity of the SCLF decoding algorithm. The proposed algorithm reduces the complexity up to 77 % at the frame-error rate of $0.01$ with respect to SCLF and is able to reduce more the decoding complexity of SCLF embedding as well a restart mechanism. The average execution time of PSCLF matches the latency of SCL at $\text{FER}=4\cdot10^{-3}$ and lower.

==> 1024_512_20.txt <==
eb snr stddev FER
3.25 0.24 0.973 0.980392
3.50 0.49 0.945 0.961538
3.75 0.74 0.918 0.854701
4.00 0.99 0.892 0.769231
4.25 1.24 0.867 0.438596
4.50 1.49 0.842 0.164474
4.75 1.74 0.818 0.066007
5.00 1.99 0.795 0.018152
5.25 2.24 0.773 0.003188
5.50 2.49 0.751 0.000518
5.75 2.74 0.729 0.000067


==> 1024_512_20_2.txt <==
eb snr stddev FER
3.50 0.49 0.945 0.961538
3.75 0.74 0.918 0.826446
4.00 0.99 0.892 0.666667
4.25 1.24 0.867 0.334448
4.50 1.49 0.842 0.163934
4.75 1.74 0.818 0.057537
5.00 1.99 0.795 0.012801
5.25 2.24 0.773 0.002337
5.50 2.49 0.751 0.000428
5.75 2.74 0.729 0.000067


==> 1024_512_20_4.txt <==
eb snr stddev FER
3.25 0.24 0.973 0.990099
3.50 0.49 0.945 0.869565
3.75 0.74 0.918 0.819672
4.00 0.99 0.892 0.512821
4.25 1.24 0.867 0.332226
4.50 1.49 0.842 0.114679
4.75 1.74 0.818 0.043141
5.00 1.99 0.795 0.009898
5.25 2.24 0.773 0.002130
5.50 2.49 0.751 0.000398
5.75 2.74 0.729 0.000097


==> 1024_512_300.txt <==
eb snr stddev FER
3.25 0.24 0.973 0.980392
3.50 0.49 0.945 0.934579
3.75 0.74 0.918 0.813008
4.00 0.99 0.892 0.613497
4.25 1.24 0.867 0.239234
4.50 1.49 0.842 0.094967
4.75 1.74 0.818 0.023105
5.00 1.99 0.795 0.003108
5.25 2.24 0.773 0.000233
5.5 2.49 0.751 2.93e-5


==> 1024_512_300_2.txt <==
eb snr stddev FER
3.25 0.24 0.973 0.961538
3.50 0.49 0.945 0.917431
3.75 0.74 0.918 0.671141
4.00 0.99 0.892 0.495050
4.25 1.24 0.867 0.215054
4.50 1.49 0.842 0.068073
4.75 1.74 0.818 0.016918
5.00 1.99 0.795 0.001588
5.25 2.24 0.773 0.000193
5.5 2.49 0.751 1.33e-5

==> 1024_512_300_4.txt <==
eb snr stddev FER
3.00 -0.01 1.001 0.990099
3.25 0.24 0.973 0.970874
3.50 0.49 0.945 0.877193
3.75 0.74 0.918 0.704225
4.00 0.99 0.892 0.440529
4.25 1.24 0.867 0.226757
4.50 1.49 0.842 0.069300
4.75 1.74 0.818 0.019164
5.00 1.99 0.795 0.004079
5.25 2.24 0.773 0.000914
5.50 2.49 0.751 0.000195


==> 1024_512_50.txt <==
eb snr stddev FER
3.25 0.24 0.973 0.980392
3.50 0.49 0.945 0.952381
3.75 0.74 0.918 0.833333
4.00 0.99 0.892 0.735294
4.25 1.24 0.867 0.349650
4.50 1.49 0.842 0.157480
4.75 1.74 0.818 0.037965
5.00 1.99 0.795 0.010085
5.25 2.24 0.773 0.001192
5.50 2.49 0.751 0.000127


==> 1024_512_50_2.txt <==
eb snr stddev FER
3.50 0.49 0.945 0.943396
3.75 0.74 0.918 0.800000
4.00 0.99 0.892 0.578035
4.25 1.24 0.867 0.274725
4.50 1.49 0.842 0.123916
4.75 1.74 0.818 0.036778
5.00 1.99 0.795 0.006764
5.25 2.24 0.773 0.000622
5.50 2.49 0.751 0.000083


==> 1024_512_50_4.txt <==
eb snr stddev FER
3.00 -0.01 1.001 0.990099
3.25 0.24 0.973 0.970874
3.50 0.49 0.945 0.862069
3.75 0.74 0.918 0.714286
4.00 0.99 0.892 0.452489
4.25 1.24 0.867 0.254453
4.50 1.49 0.842 0.075019
4.75 1.74 0.818 0.023855
5.00 1.99 0.795 0.004670
5.25 2.24 0.773 0.001087
5.50 2.49 0.751 0.000210
5.75 2.74 0.729 0.000053


==> CDF_1_1024_512_32.txt <==
xdata ydata
0	0
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	0
10	0
11	0
12	0
13	0
14	0
15	0
16	0
17	0
18	0
19	0
20	0
21	0
22	0
23	0
24	0
25	0
26	0
27	0
28	0
29	0
30	0
31	0
32	0
33	0
34	0
35	0
36	0
37	0
38	0
39	0
40	0
41	0
42	0
43	0
44	0
45	0
46	0
47	0
48	0
49	0
50	0
51	0
52	0
53	0
54	0
55	0
56	0
57	0
58	0
59	0
60	0
61	0
62	0
63	0
64	0
65	0
66	0
67	0
68	0
69	0
70	0
71	0
72	0
73	0
74	0
75	0
76	0
77	0
78	0
79	0
80	0
81	0
82	0
83	0
84	0
85	0
86	0
87	0
88	0
89	0
90	0
91	0
92	0
93	0
94	0
95	0
96	0
97	0
98	0
99	0
100	0
101	0
102	0
103	0
104	0
105	0
106	0
107	0
108	0
109	0
110	0
111	0
112	0
113	0
114	0
115	0
116	0
117	0
118	0
119	0
120	0
121	0
122	0
123	0
124	0
125	0
126	0
127	0.0164516223534483
128	0.0164516223534483
129	0.0164516223534483
130	0.0164516223534483
131	0.0164516223534483
132	0.0164516223534483
133	0.0164516223534483
134	0.0164516223534483
135	0.0164516223534483
136	0.0164516223534483
137	0.0164516223534483
138	0.0164516223534483
139	0.0164516223534483
140	0.0164516223534483
141	0.0164516223534483
142	0.0164516223534483
143	0.0164516223534483
144	0.0164516223534483
145	0.0164516223534483
146	0.0164516223534483
147	0.0164516223534483
148	0.0164516223534483
149	0.0164516223534483
150	0.0164516223534483
151	0.0164516223534483
152	0.0164516223534483
153	0.0164516223534483
154	0.0164516223534483
155	0.0164516223534483
156	0.0164516223534483
157	0.0164516223534483
158	0.0164516223534483
159	0.0164516223534483
160	0.0164516223534483
161	0.0164516223534483
162	0.0164516223534483
163	0.0164516223534483
164	0.0164516223534483
165	0.0164516223534483
166	0.0164516223534483
167	0.0164516223534483
168	0.0164516223534483
169	0.0164516223534483
170	0.0164516223534483
171	0.0164516223534483
172	0.0164516223534483
173	0.0164516223534483
174	0.0164516223534483
175	0.0164516223534483
176	0.0164516223534483
177	0.0164516223534483
178	0.0164516223534483
179	0.0164516223534483
180	0.0164516223534483
181	0.0164516223534483
182	0.0164516223534483
183	0.0164516223534483
184	0.0164516223534483
185	0.0164516223534483
186	0.0164516223534483
187	0.0164516223534483
188	0.0164516223534483
189	0.0164516223534483
190	0.0164516223534483
191	0.0177029668163537
192	0.0177029668163537
193	0.0177029668163537
194	0.0177029668163537
195	0.0177029668163537
196	0.0177029668163537
197	0.0177029668163537
198	0.0177029668163537
199	0.0177029668163537
200	0.0177029668163537
201	0.0177029668163537
202	0.0177029668163537
203	0.0177029668163537
204	0.0177029668163537
205	0.0177029668163537
206	0.0177029668163537
207	0.0177029668163537
208	0.0177029668163537
209	0.0177029668163537
210	0.0177029668163537
211	0.0177029668163537
212	0.0177029668163537
213	0.0177029668163537
214	0.0177029668163537
215	0.0177029668163537
216	0.0177029668163537
217	0.0177029668163537
218	0.0177029668163537
219	0.0655051623190468
220	0.0655051623190468
221	0.0852588274190916
222	0.0950268474071222
223	0.0950268474071222
224	0.0950268474071222
225	0.0950268474071222
226	0.0950268474071222
227	0.0950268474071222
228	0.0950268474071222
229	0.0950268474071222
230	0.0950268474071222
231	0.124535977199583
232	0.124535977199583
233	0.124535977199583
234	0.124535977199583
235	0.133487902972676
236	0.133487902972676
237	0.136961534759336
238	0.138627203977518
239	0.138627203977518
240	0.138627203977518
241	0.138627203977518
242	0.138627203977518
243	0.140857861498349
244	0.140857861498349
245	0.141594438841063
246	0.141958542413881
247	0.141958542413881
248	0.169425344119727
249	0.169450454710956
250	0.169463010006571
251	0.169463010006571
252	0.169467195105109
253	0.169467195105109
254	0.169467195105109
255	0.169467195105109
256	0.169467195105109
257	0.169467195105109
258	0.169467195105109
259	0.169467195105109
260	0.169467195105109
261	0.169467195105109
262	0.169467195105109
263	0.169467195105109
264	0.169467195105109
265	0.169467195105109
266	0.169467195105109
267	0.169467195105109
268	0.169467195105109
269	0.169467195105109
270	0.169467195105109
271	0.169467195105109
272	0.169467195105109
273	0.169467195105109
274	0.169467195105109
275	0.169467195105109
276	0.169467195105109
277	0.169467195105109
278	0.169467195105109
279	0.169467195105109
280	0.169467195105109
281	0.169467195105109
282	0.169467195105109
283	0.169467195105109
284	0.169467195105109
285	0.169467195105109
286	0.169467195105109
287	0.169467195105109
288	0.169467195105109
289	0.169467195105109
290	0.169467195105109
291	0.169467195105109
292	0.169467195105109
293	0.169467195105109
294	0.169467195105109
295	0.169467195105109
296	0.169467195105109
297	0.169467195105109
298	0.169467195105109
299	0.169467195105109
300	0.169467195105109
301	0.169467195105109
302	0.169467195105109
303	0.169467195105109
304	0.169467195105109
305	0.169467195105109
306	0.169467195105109
307	0.169467195105109
308	0.169467195105109
309	0.169467195105109
310	0.169467195105109
311	0.169467195105109
312	0.169467195105109
313	0.169467195105109
314	0.169467195105109
315	0.190116471292317
316	0.190116471292317
317	0.198725218985281
318	0.202843355946816
319	0.202843355946816
320	0.202843355946816
321	0.202843355946816
322	0.202843355946816
323	0.202843355946816
324	0.202843355946816
325	0.202843355946816
326	0.202843355946816
327	0.202843355946816
328	0.202843355946816
329	0.202843355946816
330	0.202843355946816
331	0.202843355946816
332	0.202843355946816
333	0.202843355946816
334	0.202843355946816
335	0.234227409884366
336	0.234227409884366
337	0.234227409884366
338	0.234227409884366
339	0.234227409884366
340	0.234227409884366
341	0.234227409884366
342	0.234227409884366
343	0.242459498708897
344	0.242459498708897
345	0.242459498708897
346	0.242459498708897
347	0.244560418175046
348	0.244560418175046
349	0.245259329630916
350	0.245581582218353
351	0.245581582218353
352	0.245581582218353
353	0.245581582218353
354	0.245581582218353
355	0.245581582218353
356	0.245581582218353
357	0.245581582218353
358	0.245581582218353
359	0.246699003528038
360	0.246699003528038
361	0.292894121192083
362	0.316133973374403
363	0.316133973374403
364	0.327868989675362
365	0.327868989675362
366	0.327873174773900
367	0.327873174773900
368	0.327873174773900
369	0.344793528163621
370	0.353259982506288
371	0.353264167604826
372	0.357353008876594
373	0.357353008876594
374	0.357353008876594
375	0.357353008876594
376	0.359064714178695
377	0.359064714178695
378	0.359064714178695
379	0.359064714178695
380	0.359064714178695
381	0.359064714178695
382	0.359064714178695
383	0.359064714178695
384	0.359064714178695
385	0.359064714178695
386	0.359064714178695
387	0.359064714178695
388	0.359064714178695
389	0.359064714178695
390	0.359064714178695
391	0.359064714178695
392	0.359064714178695
393	0.359064714178695
394	0.359064714178695
395	0.359064714178695
396	0.359064714178695
397	0.359064714178695
398	0.359064714178695
399	0.361655290173807
400	0.361655290173807
401	0.361655290173807
402	0.361655290173807
403	0.361655290173807
404	0.361655290173807
405	0.361655290173807
406	0.395613179712316
407	0.395684326387465
408	0.395684326387465
409	0.420175523032690
410	0.431818467165810
411	0.431818467165810
412	0.437794787878281
413	0.437794787878281
414	0.437794787878281
415	0.437794787878281
416	0.437794787878281
417	0.437794787878281
418	0.437794787878281
419	0.471279761281979
420	0.471279761281979
421	0.485170103330083
422	0.491874631188191
423	0.491874631188191
424	0.491874631188191
425	0.496607977634834
426	0.499148332447488
427	0.499148332447488
428	0.500462453388465
429	0.500462453388465
430	0.500462453388465
431	0.500462453388465
432	0.500462453388465
433	0.502182528887643
434	0.502960957215738
435	0.502960957215738
436	0.503312505492942
437	0.503312505492942
438	0.503312505492942
439	0.503312505492942
440	0.503458983941777
441	0.503458983941777
442	0.503458983941777
443	0.503458983941777
444	0.503458983941777
445	0.503458983941777
446	0.503458983941777
447	0.503458983941777
448	0.503458983941777
449	0.503458983941777
450	0.503458983941777
451	0.510565281259547
452	0.510565281259547
453	0.513047044692667
454	0.514419757013179
455	0.514419757013179
456	0.514419757013179
457	0.515403255169643
458	0.515779914038076
459	0.515779914038076
460	0.515980798767907
461	0.515980798767907
462	0.515980798767907
463	0.515980798767907
464	0.543112792590702
465	0.543137903181931
466	0.543146273379007
467	0.543146273379007
468	0.543163013773160
469	0.543163013773160
470	0.543163013773160
471	0.543163013773160
472	0.543167198871698
473	0.543167198871698
474	0.543167198871698
475	0.543167198871698
476	0.543167198871698
477	0.543167198871698
478	0.543167198871698
479	0.543167198871698
480	0.556555329095224
481	0.556563699292300
482	0.556567884390838
483	0.556567884390838
484	0.556567884390838
485	0.556567884390838
486	0.556567884390838
487	0.556567884390838
488	0.556572069489376
489	0.556572069489376
490	0.556572069489376
491	0.556572069489376
492	0.556572069489376
493	0.556572069489376
494	0.556572069489376
495	0.556572069489376
496	0.556572069489376
497	0.556572069489376
498	0.556572069489376
499	0.556572069489376
500	0.556572069489376
501	0.556572069489376
502	0.556572069489376
503	0.556572069489376
504	0.556572069489376
505	0.556572069489376
506	0.556572069489376
507	0.556572069489376
508	0.556572069489376
509	0.556572069489376
510	0.556572069489376
511	0.556572069489376
512	0.556572069489376
513	0.556572069489376
514	0.556572069489376
515	0.556572069489376
516	0.556572069489376
517	0.556572069489376
518	0.556572069489376
519	0.556572069489376
520	0.556572069489376
521	0.556572069489376
522	0.556572069489376
523	0.556572069489376
524	0.556572069489376
525	0.556572069489376
526	0.556572069489376
527	0.556572069489376
528	0.556572069489376
529	0.556572069489376
530	0.556572069489376
531	0.556572069489376
532	0.556572069489376
533	0.556572069489376
534	0.556572069489376
535	0.556572069489376
536	0.556572069489376
537	0.556572069489376
538	0.556572069489376
539	0.556572069489376
540	0.556572069489376
541	0.556572069489376
542	0.556572069489376
543	0.589818492276401
544	0.589818492276401
545	0.589818492276401
546	0.589818492276401
547	0.589818492276401
548	0.589818492276401
549	0.589818492276401
550	0.589818492276401
551	0.589818492276401
552	0.589818492276401
553	0.589818492276401
554	0.589818492276401
555	0.589818492276401
556	0.589818492276401
557	0.589818492276401
558	0.589818492276401
559	0.596610907203810
560	0.596610907203810
561	0.596610907203810
562	0.596610907203810
563	0.596610907203810
564	0.596610907203810
565	0.596610907203810
566	0.596610907203810
567	0.597820400681334
568	0.597820400681334
569	0.597820400681334
570	0.625303942781333
571	0.625349978865253
572	0.638553964753100
573	0.638566520048715
574	0.638570705147253
575	0.638570705147253
576	0.638570705147253
577	0.638570705147253
578	0.638570705147253
579	0.638570705147253
580	0.638570705147253
581	0.638570705147253
582	0.638570705147253
583	0.638570705147253
584	0.638570705147253
585	0.638570705147253
586	0.638570705147253
587	0.638570705147253
588	0.638570705147253
589	0.638570705147253
590	0.677002465023039
591	0.677111277585031
592	0.677111277585031
593	0.677111277585031
594	0.677111277585031
595	0.677111277585031
596	0.677111277585031
597	0.699267189245971
598	0.710144260346610
599	0.710144260346610
600	0.710144260346610
601	0.718434940550676
602	0.722239195121850
603	0.722239195121850
604	0.723825347467807
605	0.723825347467807
606	0.723825347467807
607	0.723825347467807
608	0.723825347467807
609	0.723825347467807
610	0.723825347467807
611	0.736405753673471
612	0.736405753673471
613	0.741176766006956
614	0.743319536458486
615	0.743319536458486
616	0.743319536458486
617	0.745031241760588
618	0.745751078709149
619	0.745751078709149
620	0.746123552479044
621	0.746123552479044
622	0.746123552479044
623	0.746123552479044
624	0.746123552479044
625	0.746659245091926
626	0.746927091398367
627	0.746927091398367
628	0.747040089058897
629	0.747040089058897
630	0.747040089058897
631	0.747040089058897
632	0.747086125142817
633	0.747086125142817
634	0.747086125142817
635	0.747086125142817
636	0.747086125142817
637	0.747086125142817
638	0.747086125142817
639	0.747086125142817
640	0.747086125142817
641	0.747086125142817
642	0.747086125142817
643	0.747086125142817
644	0.747086125142817
645	0.747086125142817
646	0.747086125142817
647	0.747086125142817
648	0.747086125142817
649	0.747086125142817
650	0.747086125142817
651	0.768187391972144
652	0.768187391972144
653	0.776775214172418
654	0.780884980936877
655	0.780884980936877
656	0.780884980936877
657	0.780884980936877
658	0.780884980936877
659	0.786593455342906
660	0.786593455342906
661	0.788853408553505
662	0.789937349074884
663	0.789937349074884
664	0.789937349074884
665	0.790548373461454
666	0.790849700556200
667	0.790849700556200
668	0.791033844891878
669	0.791033844891878
670	0.791033844891878
671	0.791033844891878
672	0.791033844891878
673	0.791033844891878
674	0.791033844891878
675	0.792234968172326
676	0.825602758816957
677	0.825661350196491
678	0.825682275689181
679	0.825682275689181
680	0.841635871316591
681	0.841656796809281
682	0.841665167006358
683	0.841665167006358
684	0.841665167006358
685	0.841665167006358
686	0.841665167006358
687	0.841665167006358
688	0.849729851889363
689	0.849729851889363
690	0.849729851889363
691	0.849729851889363
692	0.849729851889363
693	0.849729851889363
694	0.849729851889363
695	0.849729851889363
696	0.849729851889363
697	0.849729851889363
698	0.849729851889363
699	0.849729851889363
700	0.849729851889363
701	0.849729851889363
702	0.849729851889363
703	0.849729851889363
704	0.849729851889363
705	0.849729851889363
706	0.869370519328878
707	0.869420740511336
708	0.879113428725680
709	0.879125984021294
710	0.879125984021294
711	0.879125984021294
712	0.884039289705077
713	0.884039289705077
714	0.884043474803615
715	0.884043474803615
716	0.884043474803615
717	0.884043474803615
718	0.884043474803615
719	0.884043474803615
720	0.886495942546968
721	0.886495942546968
722	0.886495942546968
723	0.886495942546968
724	0.886495942546968
725	0.886495942546968
726	0.886495942546968
727	0.886495942546968
728	0.886495942546968
729	0.886495942546968
730	0.886495942546968
731	0.886495942546968
732	0.886495942546968
733	0.886495942546968
734	0.886495942546968
735	0.886495942546968
736	0.887529661885890
737	0.887529661885890
738	0.887529661885890
739	0.887529661885890
740	0.887529661885890
741	0.887529661885890
742	0.887529661885890
743	0.887529661885890
744	0.887529661885890
745	0.887529661885890
746	0.887529661885890
747	0.887529661885890
748	0.887529661885890
749	0.887529661885890
750	0.887529661885890
751	0.887529661885890
752	0.887529661885890
753	0.887529661885890
754	0.887529661885890
755	0.887529661885890
756	0.887529661885890
757	0.887529661885890
758	0.887529661885890
759	0.887529661885890
760	0.887529661885890
761	0.887529661885890
762	0.887529661885890
763	0.887529661885890
764	0.887529661885890
765	0.887529661885890
766	0.887529661885890
767	0.887529661885890
768	0.887529661885890
769	0.887529661885890
770	0.887529661885890
771	0.887529661885890
772	0.887529661885890
773	0.887529661885890
774	0.887529661885890
775	0.893765458707726
776	0.893765458707726
777	0.893765458707726
778	0.893765458707726
779	0.895464608714213
780	0.895464608714213
781	0.896050522509553
782	0.896360219801376
783	0.896360219801376
784	0.896360219801376
785	0.896360219801376
786	0.926049308830977
787	0.926095344914897
788	0.941036146696075
789	0.941044516893151
790	0.941044516893151
791	0.941044516893151
792	0.948540028374969
793	0.948540028374969
794	0.948540028374969
795	0.948540028374969
796	0.948540028374969
797	0.948540028374969
798	0.948540028374969
799	0.948540028374969
800	0.948540028374969
801	0.967293454924397
802	0.976442080328782
803	0.976442080328782
804	0.980995467538284
805	0.980995467538284
806	0.980995467538284
807	0.980995467538284
808	0.983322382325492
809	0.983322382325492
810	0.983322382325492
811	0.983322382325492
812	0.983322382325492
813	0.983322382325492
814	0.983322382325492
815	0.983322382325492
816	0.984251474200961
817	0.984251474200961
818	0.984251474200961
819	0.984251474200961
820	0.984251474200961
821	0.984251474200961
822	0.984251474200961
823	0.984251474200961
824	0.984251474200961
825	0.984251474200961
826	0.984251474200961
827	0.984251474200961
828	0.984251474200961
829	0.984251474200961
830	0.984251474200961
831	0.984251474200961
832	0.984251474200961
833	0.990587713387712
834	0.993479616477570
835	0.993479616477570
836	0.995111804907447
837	0.995111804907447
838	0.995111804907447
839	0.995111804907447
840	0.995860937545775
841	0.995860937545775
842	0.995860937545775
843	0.995860937545775
844	0.995860937545775
845	0.995860937545775
846	0.995860937545775
847	0.995860937545775
848	0.996187375231750
849	0.996187375231750
850	0.996187375231750
851	0.996187375231750
852	0.996187375231750
853	0.996187375231750
854	0.996187375231750
855	0.996187375231750
856	0.996187375231750
857	0.996187375231750
858	0.996187375231750
859	0.996187375231750
860	0.996187375231750
861	0.996187375231750
862	0.996187375231750
863	0.996187375231750
864	0.996358964271814
865	0.996358964271814
866	0.996358964271814
867	0.996358964271814
868	0.996358964271814
869	0.996358964271814
870	0.996358964271814
871	0.996358964271814
872	0.996358964271814
873	0.996358964271814
874	0.996358964271814
875	0.996358964271814
876	0.996358964271814
877	0.996358964271814
878	0.996358964271814
879	0.996358964271814
880	0.996358964271814
881	0.996358964271814
882	0.996358964271814
883	0.996358964271814
884	0.996358964271814
885	0.996358964271814
886	0.996358964271814
887	0.996358964271814
888	0.996358964271814
889	0.996358964271814
890	0.996358964271814
891	0.996358964271814
892	0.996358964271814
893	0.996358964271814
894	0.996358964271814
895	0.996358964271814
896	0.996358964271814
897	0.998242258613980
898	0.999146239898219
899	0.999146239898219
900	0.999619156033029
901	0.999619156033029
902	0.999619156033029
903	0.999619156033029
904	0.999828410959937
905	0.999828410959937
906	0.999828410959937
907	0.999828410959937
908	0.999828410959937
909	0.999828410959937
910	0.999828410959937
911	0.999828410959937
912	0.999928853324852
913	0.999928853324852
914	0.999928853324852
915	0.999928853324852
916	0.999928853324852
917	0.999928853324852
918	0.999928853324852
919	0.999928853324852
920	0.999928853324852
921	0.999928853324852
922	0.999928853324852
923	0.999928853324852
924	0.999928853324852
925	0.999928853324852
926	0.999928853324852
927	0.999928853324852
928	0.999962334113157
929	0.999962334113157
930	0.999962334113157
931	0.999962334113157
932	0.999962334113157
933	0.999962334113157
934	0.999962334113157
935	0.999962334113157
936	0.999962334113157
937	0.999962334113157
938	0.999962334113157
939	0.999962334113157
940	0.999962334113157
941	0.999962334113157
942	0.999962334113157
943	0.999962334113157
944	0.999962334113157
945	0.999962334113157
946	0.999962334113157
947	0.999962334113157
948	0.999962334113157
949	0.999962334113157
950	0.999962334113157
951	0.999962334113157
952	0.999962334113157
953	0.999962334113157
954	0.999962334113157
955	0.999962334113157
956	0.999962334113157
957	0.999962334113157
958	0.999962334113157
959	0.999962334113157
960	1.00000000000000
961	1.00000000000000
962	1.00000000000000
963	1.00000000000000
964	1.00000000000000
965	1.00000000000000
966	1.00000000000000
967	1.00000000000000
968	1.00000000000000
969	1.00000000000000
970	1.00000000000000
971	1.00000000000000
972	1.00000000000000
973	1.00000000000000
974	1.00000000000000
975	1.00000000000000
976	1.00000000000000
977	1.00000000000000
978	1.00000000000000
979	1.00000000000000
980	1.00000000000000
981	1.00000000000000
982	1.00000000000000
983	1.00000000000000
984	1.00000000000000
985	1.00000000000000
986	1.00000000000000
987	1.00000000000000
988	1.00000000000000
989	1.00000000000000
990	1.00000000000000
991	1.00000000000000
992	1.00000000000000
993	1.00000000000000
994	1.00000000000000
995	1.00000000000000
996	1.00000000000000
997	1.00000000000000
998	1.00000000000000
999	1.00000000000000
1000	1.00000000000000
1001	1.00000000000000
1002	1.00000000000000
1003	1.00000000000000
1004	1.00000000000000
1005	1.00000000000000
1006	1.00000000000000
1007	1.00000000000000
1008	1.00000000000000
1009	1.00000000000000
1010	1.00000000000000
1011	1.00000000000000
1012	1.00000000000000
1013	1.00000000000000
1014	1.00000000000000
1015	1.00000000000000
1016	1.00000000000000
1017	1.00000000000000
1018	1.00000000000000
1019	1.00000000000000
1020	1.00000000000000
1021	1.00000000000000
1022	1.00000000000000
1023	1.00000000000000

==> CDF_L2_1024_512_32.txt <==
xdata ydata
0	0
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	0
10	0
11	0
12	0
13	0
14	0
15	0
16	0
17	0
18	0
19	0
20	0
21	0
22	0
23	0
24	0
25	0
26	0
27	0
28	0
29	0
30	0
31	0
32	0
33	0
34	0
35	0
36	0
37	0
38	0
39	0
40	0
41	0
42	0
43	0
44	0
45	0
46	0
47	0
48	0
49	0
50	0
51	0
52	0
53	0
54	0
55	0
56	0
57	0
58	0
59	0
60	0
61	0
62	0
63	0
64	0
65	0
66	0
67	0
68	0
69	0
70	0
71	0
72	0
73	0
74	0
75	0
76	0
77	0
78	0
79	0
80	0
81	0
82	0
83	0
84	0
85	0
86	0
87	0
88	0
89	0
90	0
91	0
92	0
93	0
94	0
95	0
96	0
97	0
98	0
99	0
100	0
101	0
102	0
103	0
104	0
105	0
106	0
107	0
108	0
109	0
110	0
111	0
112	0
113	0
114	0
115	0
116	0
117	0
118	0
119	0
120	0
121	0
122	0
123	0
124	0
125	0
126	0
127	0
128	0
129	0
130	0
131	0
132	0
133	0
134	0
135	0
136	0
137	0
138	0
139	0
140	0
141	0
142	0
143	0
144	0
145	0
146	0
147	0
148	0
149	0
150	0
151	0
152	0
153	0
154	0
155	0
156	0
157	0
158	0
159	0
160	0
161	0
162	0
163	0
164	0
165	0
166	0
167	0
168	0
169	0
170	0
171	0
172	0
173	0
174	0
175	0
176	0
177	0
178	0
179	0
180	0
181	0
182	0
183	0
184	0
185	0
186	0
187	0
188	0
189	0
190	0
191	0.000409419284969029
192	0.000409419284969029
193	0.000409419284969029
194	0.000409419284969029
195	0.000409419284969029
196	0.000409419284969029
197	0.000409419284969029
198	0.000409419284969029
199	0.000409419284969029
200	0.000409419284969029
201	0.000409419284969029
202	0.000409419284969029
203	0.000409419284969029
204	0.000409419284969029
205	0.000409419284969029
206	0.000409419284969029
207	0.000409419284969029
208	0.000409419284969029
209	0.000409419284969029
210	0.000409419284969029
211	0.000409419284969029
212	0.000409419284969029
213	0.000409419284969029
214	0.000409419284969029
215	0.000409419284969029
216	0.000409419284969029
217	0.000409419284969029
218	0.000409419284969029
219	0.00179616202438026
220	0.00179616202438026
221	0.0271933647661688
222	0.0440852120395684
223	0.0440852120395684
224	0.0440852120395684
225	0.0440852120395684
226	0.0440852120395684
227	0.0440852120395684
228	0.0440852120395684
229	0.0440852120395684
230	0.0440852120395684
231	0.0594450387627613
232	0.0594450387627613
233	0.0594450387627613
234	0.0594450387627613
235	0.0738539561789294
236	0.0738539561789294
237	0.0799292100849215
238	0.0828875945956654
239	0.0828875945956654
240	0.0828875945956654
241	0.0828875945956654
242	0.0828875945956654
243	0.0855158022636924
244	0.0855158022636924
245	0.0865591610866780
246	0.0872459289195293
247	0.0872459289195293
248	0.0972833049381249
249	0.0979040374024327
250	0.0982210071714410
251	0.0982210071714410
252	0.0984323203507799
253	0.0984323203507799
254	0.0984323203507799
255	0.0984323203507799
256	0.0984323203507799
257	0.0984323203507799
258	0.0984323203507799
259	0.0984323203507799
260	0.0984323203507799
261	0.0984323203507799
262	0.0984323203507799
263	0.0984323203507799
264	0.0984323203507799
265	0.0984323203507799
266	0.0984323203507799
267	0.0984323203507799
268	0.0984323203507799
269	0.0984323203507799
270	0.0984323203507799
271	0.0984323203507799
272	0.0984323203507799
273	0.0984323203507799
274	0.0984323203507799
275	0.0984323203507799
276	0.0984323203507799
277	0.0984323203507799
278	0.0984323203507799
279	0.0984323203507799
280	0.0984323203507799
281	0.0984323203507799
282	0.0984323203507799
283	0.0984323203507799
284	0.0984323203507799
285	0.0984323203507799
286	0.0984323203507799
287	0.0984323203507799
288	0.0984323203507799
289	0.0984323203507799
290	0.0984323203507799
291	0.0984323203507799
292	0.0984323203507799
293	0.0984323203507799
294	0.0984323203507799
295	0.0984323203507799
296	0.0984323203507799
297	0.0984323203507799
298	0.0984323203507799
299	0.0984323203507799
300	0.0984323203507799
301	0.0984323203507799
302	0.0984323203507799
303	0.0984323203507799
304	0.0984323203507799
305	0.0984323203507799
306	0.0984323203507799
307	0.0984323203507799
308	0.0984323203507799
309	0.0984323203507799
310	0.0984323203507799
311	0.0984323203507799
312	0.0984323203507799
313	0.0984323203507799
314	0.0984323203507799
315	0.104203811561472
316	0.104203811561472
317	0.113871389516225
318	0.119510809989831
319	0.119510809989831
320	0.119510809989831
321	0.119510809989831
322	0.119510809989831
323	0.119510809989831
324	0.119510809989831
325	0.119510809989831
326	0.119510809989831
327	0.119510809989831
328	0.119510809989831
329	0.119510809989831
330	0.119510809989831
331	0.119510809989831
332	0.119510809989831
333	0.119510809989831
334	0.119510809989831
335	0.131978287570823
336	0.131978287570823
337	0.131978287570823
338	0.131978287570823
339	0.131978287570823
340	0.131978287570823
341	0.131978287570823
342	0.131978287570823
343	0.141434552346237
344	0.141434552346237
345	0.141434552346237
346	0.141434552346237
347	0.145040083468706
348	0.145040083468706
349	0.146123063512817
350	0.146809831345669
351	0.146809831345669
352	0.146809831345669
353	0.146809831345669
354	0.146809831345669
355	0.146809831345669
356	0.146809831345669
357	0.146809831345669
358	0.146809831345669
359	0.147509806252229
360	0.147509806252229
361	0.158167914735132
362	0.196930676070103
363	0.196983504364938
364	0.222076944411427
365	0.222116565632553
366	0.222156186853679
367	0.222156186853679
368	0.222156186853679
369	0.242561115733587
370	0.257405866582141
371	0.257419073655850
372	0.266584782809673
373	0.266584782809673
374	0.266584782809673
375	0.266584782809673
376	0.272131753767318
377	0.272131753767318
378	0.272131753767318
379	0.272131753767318
380	0.272131753767318
381	0.272131753767318
382	0.272131753767318
383	0.272131753767318
384	0.272131753767318
385	0.272131753767318
386	0.272131753767318
387	0.272131753767318
388	0.272131753767318
389	0.272131753767318
390	0.272131753767318
391	0.272131753767318
392	0.272131753767318
393	0.272131753767318
394	0.272131753767318
395	0.272131753767318
396	0.272131753767318
397	0.272131753767318
398	0.272131753767318
399	0.273637360170107
400	0.273637360170107
401	0.273637360170107
402	0.273637360170107
403	0.273637360170107
404	0.273637360170107
405	0.273637360170107
406	0.287108575352959
407	0.288442489797536
408	0.288442489797536
409	0.309653050173673
410	0.335301187315926
411	0.335314394389635
412	0.348930887383282
413	0.348944094456991
414	0.348944094456991
415	0.348944094456991
416	0.348944094456991
417	0.348944094456991
418	0.348944094456991
419	0.376982711940515
420	0.376982711940515
421	0.401825217586539
422	0.417620877742119
423	0.417620877742119
424	0.417620877742119
425	0.429322345048008
426	0.435239114069496
427	0.435239114069496
428	0.438778609823421
429	0.438778609823421
430	0.438778609823421
431	0.438778609823421
432	0.438778609823421
433	0.441948307513504
434	0.443863333201263
435	0.443863333201263
436	0.444840656655705
437	0.444840656655705
438	0.444840656655705
439	0.444840656655705
440	0.445302904235508
441	0.445302904235508
442	0.445302904235508
443	0.445302904235508
444	0.445302904235508
445	0.445302904235508
446	0.445302904235508
447	0.445302904235508
448	0.445302904235508
449	0.445302904235508
450	0.445302904235508
451	0.449846137591294
452	0.449846137591294
453	0.453570532377141
454	0.455934598570995
455	0.455934598570995
456	0.455934598570995
457	0.457400583752658
458	0.458060937438092
459	0.458060937438092
460	0.458549599165313
461	0.458549599165313
462	0.458549599165313
463	0.458549599165313
464	0.470211445250076
465	0.471241596999353
466	0.471624602136905
467	0.471624602136905
468	0.471915157758495
469	0.471915157758495
470	0.471915157758495
471	0.471915157758495
472	0.472073642643000
473	0.472073642643000
474	0.472073642643000
475	0.472073642643000
476	0.472073642643000
477	0.472073642643000
478	0.472073642643000
479	0.472073642643000
480	0.485320337572804
481	0.485544857825852
482	0.485624100268104
483	0.485624100268104
484	0.485650514415521
485	0.485650514415521
486	0.485650514415521
487	0.485650514415521
488	0.485663721489230
489	0.485663721489230
490	0.485663721489230
491	0.485663721489230
492	0.485663721489230
493	0.485663721489230
494	0.485663721489230
495	0.485663721489230
496	0.485663721489230
497	0.485663721489230
498	0.485663721489230
499	0.485663721489230
500	0.485663721489230
501	0.485663721489230
502	0.485663721489230
503	0.485663721489230
504	0.485663721489230
505	0.485663721489230
506	0.485663721489230
507	0.485663721489230
508	0.485663721489230
509	0.485663721489230
510	0.485663721489230
511	0.485663721489230
512	0.485663721489230
513	0.485663721489230
514	0.485663721489230
515	0.485663721489230
516	0.485663721489230
517	0.485663721489230
518	0.485663721489230
519	0.485663721489230
520	0.485663721489230
521	0.485663721489230
522	0.485663721489230
523	0.485663721489230
524	0.485663721489230
525	0.485663721489230
526	0.485663721489230
527	0.485663721489230
528	0.485663721489230
529	0.485663721489230
530	0.485663721489230
531	0.485663721489230
532	0.485663721489230
533	0.485663721489230
534	0.485663721489230
535	0.485663721489230
536	0.485663721489230
537	0.485663721489230
538	0.485663721489230
539	0.485663721489230
540	0.485663721489230
541	0.485663721489230
542	0.485663721489230
543	0.497999128333135
544	0.497999128333135
545	0.497999128333135
546	0.497999128333135
547	0.497999128333135
548	0.497999128333135
549	0.497999128333135
550	0.497999128333135
551	0.497999128333135
552	0.497999128333135
553	0.497999128333135
554	0.497999128333135
555	0.497999128333135
556	0.497999128333135
557	0.497999128333135
558	0.497999128333135
559	0.505513953273373
560	0.505513953273373
561	0.505513953273373
562	0.505513953273373
563	0.505513953273373
564	0.505513953273373
565	0.505513953273373
566	0.505513953273373
567	0.507230872855501
568	0.507230872855501
569	0.507230872855501
570	0.520120976795171
571	0.521019057807362
572	0.539258026599046
573	0.539456132704677
574	0.539469339778385
575	0.539469339778385
576	0.539469339778385
577	0.539469339778385
578	0.539469339778385
579	0.539469339778385
580	0.539469339778385
581	0.539469339778385
582	0.539469339778385
583	0.539469339778385
584	0.539469339778385
585	0.539469339778385
586	0.539469339778385
587	0.539469339778385
588	0.539469339778385
589	0.539469339778385
590	0.562634547063407
591	0.564549572751165
592	0.564549572751165
593	0.564549572751165
594	0.564549572751165
595	0.564549572751165
596	0.564549572751165
597	0.586407279739028
598	0.611236578311343
599	0.611249785385052
600	0.611249785385052
601	0.624892692526117
602	0.635101760502925
603	0.635101760502925
604	0.640820423418783
605	0.640820423418783
606	0.640820423418783
607	0.640820423418783
608	0.640820423418783
609	0.640820423418783
610	0.640820423418783
611	0.653103001967854
612	0.653103001967854
613	0.661978155500086
614	0.667089293025344
615	0.667089293025344
616	0.667089293025344
617	0.670549546337018
618	0.672292880066564
619	0.672292880066564
620	0.673256996447297
621	0.673256996447297
622	0.673256996447297
623	0.673256996447297
624	0.673256996447297
625	0.674102249164652
626	0.674722981628960
627	0.674722981628960
628	0.675000330176843
629	0.675000330176843
630	0.675000330176843
631	0.675000330176843
632	0.675145607987638
633	0.675145607987638
634	0.675145607987638
635	0.675145607987638
636	0.675145607987638
637	0.675145607987638
638	0.675145607987638
639	0.675145607987638
640	0.675145607987638
641	0.675145607987638
642	0.675145607987638
643	0.675145607987638
644	0.675145607987638
645	0.675145607987638
646	0.675145607987638
647	0.675145607987638
648	0.675145607987638
649	0.675145607987638
650	0.675145607987638
651	0.682317049011450
652	0.682317049011450
653	0.695233567098538
654	0.704148341851896
655	0.704148341851896
656	0.704148341851896
657	0.704148341851896
658	0.704148341851896
659	0.710936777738156
660	0.710936777738156
661	0.714872485703343
662	0.716893167980770
663	0.716893167980770
664	0.716893167980770
665	0.718332739015016
666	0.719098749290120
667	0.719098749290120
668	0.719534582722506
669	0.719534582722506
670	0.719534582722506
671	0.719534582722506
672	0.719534582722506
673	0.719534582722506
674	0.719534582722506
675	0.720683598135161
676	0.733203904010988
677	0.734643475045234
678	0.735356657025503
679	0.735356657025503
680	0.759367117027880
681	0.759855778755101
682	0.760014263639605
683	0.760014263639605
684	0.760027470713314
685	0.760027470713314
686	0.760027470713314
687	0.760027470713314
688	0.774396766908356
689	0.774502423498025
690	0.774542044719151
691	0.774542044719151
692	0.774542044719151
693	0.774542044719151
694	0.774542044719151
695	0.774542044719151
696	0.774542044719151
697	0.774542044719151
698	0.774542044719151
699	0.774542044719151
700	0.774542044719151
701	0.774542044719151
702	0.774542044719151
703	0.774542044719151
704	0.774542044719151
705	0.774542044719151
706	0.791315028329173
707	0.792028210309442
708	0.811350159145238
709	0.811455815734907
710	0.811469022808616
711	0.811469022808616
712	0.822536550576488
713	0.822576171797614
714	0.822589378871323
715	0.822589378871323
716	0.822589378871323
717	0.822589378871323
718	0.822589378871323
719	0.822589378871323
720	0.828875945956654
721	0.828875945956654
722	0.828875945956654
723	0.828875945956654
724	0.828875945956654
725	0.828875945956654
726	0.828875945956654
727	0.828875945956654
728	0.828875945956654
729	0.828875945956654
730	0.828875945956654
731	0.828875945956654
732	0.828875945956654
733	0.828875945956654
734	0.828875945956654
735	0.828875945956654
736	0.832521098300249
737	0.832521098300249
738	0.832521098300249
739	0.832521098300249
740	0.832521098300249
741	0.832521098300249
742	0.832521098300249
743	0.832521098300249
744	0.832521098300249
745	0.832521098300249
746	0.832521098300249
747	0.832521098300249
748	0.832521098300249
749	0.832521098300249
750	0.832521098300249
751	0.832521098300249
752	0.832521098300249
753	0.832521098300249
754	0.832521098300249
755	0.832521098300249
756	0.832521098300249
757	0.832521098300249
758	0.832521098300249
759	0.832521098300249
760	0.832521098300249
761	0.832521098300249
762	0.832521098300249
763	0.832521098300249
764	0.832521098300249
765	0.832521098300249
766	0.832521098300249
767	0.832521098300249
768	0.832521098300249
769	0.832521098300249
770	0.832521098300249
771	0.832521098300249
772	0.832521098300249
773	0.832521098300249
774	0.832521098300249
775	0.837222816540539
776	0.837222816540539
777	0.837222816540539
778	0.837222816540539
779	0.839573675660684
780	0.839573675660684
781	0.840709483999630
782	0.841145317432016
783	0.841145317432016
784	0.841145317432016
785	0.841145317432016
786	0.855752340953815
787	0.857112669545808
788	0.883606059405417
789	0.883962650395552
790	0.883989064542969
791	0.883989064542969
792	0.899916795435635
793	0.899996037877887
794	0.900009244951596
795	0.900009244951596
796	0.900009244951596
797	0.900009244951596
798	0.900009244951596
799	0.900009244951596
800	0.900009244951596
801	0.922606548067144
802	0.944741603602889
803	0.944754810676598
804	0.957829813648190
805	0.957829813648190
806	0.957829813648190
807	0.957829813648190
808	0.965001254672002
809	0.965001254672002
810	0.965001254672002
811	0.965001254672002
812	0.965001254672002
813	0.965001254672002
814	0.965001254672002
815	0.965001254672002
816	0.968303023099172
817	0.968303023099172
818	0.968303023099172
819	0.968303023099172
820	0.968303023099172
821	0.968303023099172
822	0.968303023099172
823	0.968303023099172
824	0.968303023099172
825	0.968303023099172
826	0.968303023099172
827	0.968303023099172
828	0.968303023099172
829	0.968303023099172
830	0.968303023099172
831	0.968303023099172
832	0.968303023099172
833	0.978089464717302
834	0.984917521824689
835	0.984917521824689
836	0.989183406632592
837	0.989183406632592
838	0.989183406632592
839	0.989183406632592
840	0.991402195015650
841	0.991402195015650
842	0.991402195015650
843	0.991402195015650
844	0.991402195015650
845	0.991402195015650
846	0.991402195015650
847	0.991402195015650
848	0.992577624575722
849	0.992577624575722
850	0.992577624575722
851	0.992577624575722
852	0.992577624575722
853	0.992577624575722
854	0.992577624575722
855	0.992577624575722
856	0.992577624575722
857	0.992577624575722
858	0.992577624575722
859	0.992577624575722
860	0.992577624575722
861	0.992577624575722
862	0.992577624575722
863	0.992577624575722
864	0.993370048998243
865	0.993370048998243
866	0.993370048998243
867	0.993370048998243
868	0.993370048998243
869	0.993370048998243
870	0.993370048998243
871	0.993370048998243
872	0.993370048998243
873	0.993370048998243
874	0.993370048998243
875	0.993370048998243
876	0.993370048998243
877	0.993370048998243
878	0.993370048998243
879	0.993370048998243
880	0.993370048998243
881	0.993370048998243
882	0.993370048998243
883	0.993370048998243
884	0.993370048998243
885	0.993370048998243
886	0.993370048998243
887	0.993370048998243
888	0.993370048998243
889	0.993370048998243
890	0.993370048998243
891	0.993370048998243
892	0.993370048998243
893	0.993370048998243
894	0.993370048998243
895	0.993370048998243
896	0.993370048998243
897	0.995892600076601
898	0.997794418690650
899	0.997794418690650
900	0.998917019955888
901	0.998917019955888
902	0.998917019955888
903	0.998917019955888
904	0.999471717051653
905	0.999471717051653
906	0.999471717051653
907	0.999471717051653
908	0.999471717051653
909	0.999471717051653
910	0.999471717051653
911	0.999471717051653
912	0.999683030230991
913	0.999683030230991
914	0.999683030230991
915	0.999683030230991
916	0.999683030230991
917	0.999683030230991
918	0.999683030230991
919	0.999683030230991
920	0.999683030230991
921	0.999683030230991
922	0.999683030230991
923	0.999683030230991
924	0.999683030230991
925	0.999683030230991
926	0.999683030230991
927	0.999683030230991
928	0.999894343410330
929	0.999894343410330
930	0.999894343410330
931	0.999894343410330
932	0.999894343410330
933	0.999894343410330
934	0.999894343410330
935	0.999894343410330
936	0.999894343410330
937	0.999894343410330
938	0.999894343410330
939	0.999894343410330
940	0.999894343410330
941	0.999894343410330
942	0.999894343410330
943	0.999894343410330
944	0.999894343410330
945	0.999894343410330
946	0.999894343410330
947	0.999894343410330
948	0.999894343410330
949	0.999894343410330
950	0.999894343410330
951	0.999894343410330
952	0.999894343410330
953	0.999894343410330
954	0.999894343410330
955	0.999894343410330
956	0.999894343410330
957	0.999894343410330
958	0.999894343410330
959	0.999894343410330
960	1.00000000000000
961	1.00000000000000
962	1.00000000000000
963	1.00000000000000
964	1.00000000000000
965	1.00000000000000
966	1.00000000000000
967	1.00000000000000
968	1.00000000000000
969	1.00000000000000
970	1.00000000000000
971	1.00000000000000
972	1.00000000000000
973	1.00000000000000
974	1.00000000000000
975	1.00000000000000
976	1.00000000000000
977	1.00000000000000
978	1.00000000000000
979	1.00000000000000
980	1.00000000000000
981	1.00000000000000
982	1.00000000000000
983	1.00000000000000
984	1.00000000000000
985	1.00000000000000
986	1.00000000000000
987	1.00000000000000
988	1.00000000000000
989	1.00000000000000
990	1.00000000000000
991	1.00000000000000
992	1.00000000000000
993	1.00000000000000
994	1.00000000000000
995	1.00000000000000
996	1.00000000000000
997	1.00000000000000
998	1.00000000000000
999	1.00000000000000
1000	1.00000000000000
1001	1.00000000000000
1002	1.00000000000000
1003	1.00000000000000
1004	1.00000000000000
1005	1.00000000000000
1006	1.00000000000000
1007	1.00000000000000
1008	1.00000000000000
1009	1.00000000000000
1010	1.00000000000000
1011	1.00000000000000
1012	1.00000000000000
1013	1.00000000000000
1014	1.00000000000000
1015	1.00000000000000
1016	1.00000000000000
1017	1.00000000000000
1018	1.00000000000000
1019	1.00000000000000
1020	1.00000000000000
1021	1.00000000000000
1022	1.00000000000000
1023	1.00000000000000

==> CDF_L4_1024_512_32.txt <==
xdata ydata
0	0
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	0
10	0
11	0
12	0
13	0
14	0
15	0
16	0
17	0
18	0
19	0
20	0
21	0
22	0
23	0
24	0
25	0
26	0
27	0
28	0
29	0
30	0
31	0
32	0
33	0
34	0
35	0
36	0
37	0
38	0
39	0
40	0
41	0
42	0
43	0
44	0
45	0
46	0
47	0
48	0
49	0
50	0
51	0
52	0
53	0
54	0
55	0
56	0
57	0
58	0
59	0
60	0
61	0
62	0
63	0
64	0
65	0
66	0
67	0
68	0
69	0
70	0
71	0
72	0
73	0
74	0
75	0
76	0
77	0
78	0
79	0
80	0
81	0
82	0
83	0
84	0
85	0
86	0
87	0
88	0
89	0
90	0
91	0
92	0
93	0
94	0
95	0
96	0
97	0
98	0
99	0
100	0
101	0
102	0
103	0
104	0
105	0
106	0
107	0
108	0
109	0
110	0
111	0
112	0
113	0
114	0
115	0
116	0
117	0
118	0
119	0
120	0
121	0
122	0
123	0
124	0
125	0
126	0
127	0
128	0
129	0
130	0
131	0
132	0
133	0
134	0
135	0
136	0
137	0
138	0
139	0
140	0
141	0
142	0
143	0
144	0
145	0
146	0
147	0
148	0
149	0
150	0
151	0
152	0
153	0
154	0
155	0
156	0
157	0
158	0
159	0
160	0
161	0
162	0
163	0
164	0
165	0
166	0
167	0
168	0
169	0
170	0
171	0
172	0
173	0
174	0
175	0
176	0
177	0
178	0
179	0
180	0
181	0
182	0
183	0
184	0
185	0
186	0
187	0
188	0
189	0
190	0
191	0
192	0
193	0
194	0
195	0
196	0
197	0
198	0
199	0
200	0
201	0
202	0
203	0
204	0
205	0
206	0
207	0
208	0
209	0
210	0
211	0
212	0
213	0
214	0
215	0
216	0
217	0
218	0
219	0.000233127404126355
220	0.000233127404126355
221	0.00143761899211252
222	0.0170960096359327
223	0.0171737187706415
224	0.0171737187706415
225	0.0171737187706415
226	0.0171737187706415
227	0.0171737187706415
228	0.0171737187706415
229	0.0171737187706415
230	0.0171737187706415
231	0.0303065625364262
232	0.0303065625364262
233	0.0303065625364262
234	0.0303065625364262
235	0.0415355325018456
236	0.0415355325018456
237	0.0484905000582819
238	0.0529199207366826
239	0.0529199207366826
240	0.0529199207366826
241	0.0529199207366826
242	0.0529199207366826
243	0.0559894315576796
244	0.0559894315576796
245	0.0571162140109570
246	0.0582818510315888
247	0.0582818510315888
248	0.0664801647433656
249	0.0675680926292886
250	0.0683063294090220
251	0.0683063294090220
252	0.0685783113805028
253	0.0685783113805028
254	0.0685783113805028
255	0.0685783113805028
256	0.0685783113805028
257	0.0685783113805028
258	0.0685783113805028
259	0.0685783113805028
260	0.0685783113805028
261	0.0685783113805028
262	0.0685783113805028
263	0.0685783113805028
264	0.0685783113805028
265	0.0685783113805028
266	0.0685783113805028
267	0.0685783113805028
268	0.0685783113805028
269	0.0685783113805028
270	0.0685783113805028
271	0.0685783113805028
272	0.0685783113805028
273	0.0685783113805028
274	0.0685783113805028
275	0.0685783113805028
276	0.0685783113805028
277	0.0685783113805028
278	0.0685783113805028
279	0.0685783113805028
280	0.0685783113805028
281	0.0685783113805028
282	0.0685783113805028
283	0.0685783113805028
284	0.0685783113805028
285	0.0685783113805028
286	0.0685783113805028
287	0.0685783113805028
288	0.0685783113805028
289	0.0685783113805028
290	0.0685783113805028
291	0.0685783113805028
292	0.0685783113805028
293	0.0685783113805028
294	0.0685783113805028
295	0.0685783113805028
296	0.0685783113805028
297	0.0685783113805028
298	0.0685783113805028
299	0.0685783113805028
300	0.0685783113805028
301	0.0685783113805028
302	0.0685783113805028
303	0.0685783113805028
304	0.0685783113805028
305	0.0685783113805028
306	0.0685783113805028
307	0.0685783113805028
308	0.0685783113805028
309	0.0685783113805028
310	0.0685783113805028
311	0.0685783113805028
312	0.0685783113805028
313	0.0685783113805028
314	0.0685783113805028
315	0.0712204219606015
316	0.0712204219606015
317	0.0746007693204336
318	0.0803123907215293
319	0.0803123907215293
320	0.0803123907215293
321	0.0803123907215293
322	0.0803123907215293
323	0.0803123907215293
324	0.0803123907215293
325	0.0803123907215293
326	0.0803123907215293
327	0.0803123907215293
328	0.0803123907215293
329	0.0803123907215293
330	0.0803123907215293
331	0.0803123907215293
332	0.0803123907215293
333	0.0803123907215293
334	0.0803123907215293
335	0.0892877957803940
336	0.0892877957803940
337	0.0892877957803940
338	0.0892877957803940
339	0.0892877957803940
340	0.0892877957803940
341	0.0892877957803940
342	0.0892877957803940
343	0.0951159808835529
344	0.0951159808835529
345	0.0951159808835529
346	0.0951159808835529
347	0.0983409099739674
348	0.0983409099739674
349	0.0995065469945992
350	0.100283638341687
351	0.100283638341687
352	0.100283638341687
353	0.100283638341687
354	0.100283638341687
355	0.100283638341687
356	0.100283638341687
357	0.100283638341687
358	0.100283638341687
359	0.100594474880522
360	0.100594474880522
361	0.104868477289505
362	0.118584139565606
363	0.120993122741578
364	0.142479698488557
365	0.143179080700936
366	0.143645335509189
367	0.143645335509189
368	0.143645335509189
369	0.166919221354470
370	0.186501923301084
371	0.186696196137856
372	0.200101021875121
373	0.200139876442476
374	0.200178731009830
375	0.200178731009830
376	0.212534483428527
377	0.212534483428527
378	0.212534483428527
379	0.212534483428527
380	0.212534483428527
381	0.212534483428527
382	0.212534483428527
383	0.212534483428527
384	0.212534483428527
385	0.212534483428527
386	0.212534483428527
387	0.212534483428527
388	0.212534483428527
389	0.212534483428527
390	0.212534483428527
391	0.212534483428527
392	0.212534483428527
393	0.212534483428527
394	0.212534483428527
395	0.212534483428527
396	0.212534483428527
397	0.212534483428527
398	0.212534483428527
399	0.214826902902436
400	0.214826902902436
401	0.214826902902436
402	0.214826902902436
403	0.214826902902436
404	0.214826902902436
405	0.214826902902436
406	0.226949527917007
407	0.228076310370284
408	0.228076310370284
409	0.244822628900027
410	0.266697750320550
411	0.266853168589968
412	0.286513579671290
413	0.286591288805999
414	0.286591288805999
415	0.286591288805999
416	0.286591288805999
417	0.286591288805999
418	0.286591288805999
419	0.316043050860629
420	0.316043050860629
421	0.341881338151300
422	0.365971169911023
423	0.365971169911023
424	0.365971169911023
425	0.383339161518436
426	0.393247076193807
427	0.393247076193807
428	0.399813498076699
429	0.399813498076699
430	0.399813498076699
431	0.399813498076699
432	0.399813498076699
433	0.403776663946847
434	0.407312429576097
435	0.407312429576097
436	0.409099739674399
437	0.409099739674399
438	0.409099739674399
439	0.409099739674399
440	0.410653922368574
441	0.410653922368574
442	0.410653922368574
443	0.410653922368574
444	0.410653922368574
445	0.410653922368574
446	0.410653922368574
447	0.410653922368574
448	0.410653922368574
449	0.410653922368574
450	0.410653922368574
451	0.416171270932898
452	0.416171270932898
453	0.419357345455958
454	0.422193728872829
455	0.422193728872829
456	0.422193728872829
457	0.423981038971131
458	0.425146675991763
459	0.425146675991763
460	0.425807203636788
461	0.425807203636788
462	0.425807203636788
463	0.425807203636788
464	0.436725337063372
465	0.438124101488130
466	0.438668065431091
467	0.438668065431091
468	0.439134320239344
469	0.439134320239344
470	0.439134320239344
471	0.439134320239344
472	0.439328593076116
473	0.439328593076116
474	0.439328593076116
475	0.439328593076116
476	0.439328593076116
477	0.439328593076116
478	0.439328593076116
479	0.439328593076116
480	0.452189454870420
481	0.452616855111318
482	0.452849982515445
483	0.452849982515445
484	0.453044255352217
485	0.453044255352217
486	0.453044255352217
487	0.453044255352217
488	0.453083109919571
489	0.453083109919571
490	0.453083109919571
491	0.453083109919571
492	0.453083109919571
493	0.453083109919571
494	0.453083109919571
495	0.453083109919571
496	0.453083109919571
497	0.453083109919571
498	0.453083109919571
499	0.453083109919571
500	0.453083109919571
501	0.453083109919571
502	0.453083109919571
503	0.453083109919571
504	0.453083109919571
505	0.453083109919571
506	0.453083109919571
507	0.453083109919571
508	0.453083109919571
509	0.453083109919571
510	0.453083109919571
511	0.453083109919571
512	0.453083109919571
513	0.453083109919571
514	0.453083109919571
515	0.453083109919571
516	0.453083109919571
517	0.453083109919571
518	0.453083109919571
519	0.453083109919571
520	0.453083109919571
521	0.453083109919571
522	0.453083109919571
523	0.453083109919571
524	0.453083109919571
525	0.453083109919571
526	0.453083109919571
527	0.453083109919571
528	0.453083109919571
529	0.453083109919571
530	0.453083109919571
531	0.453083109919571
532	0.453083109919571
533	0.453083109919571
534	0.453083109919571
535	0.453083109919571
536	0.453083109919571
537	0.453083109919571
538	0.453083109919571
539	0.453083109919571
540	0.453083109919571
541	0.453083109919571
542	0.453083109919571
543	0.464545207289117
544	0.464545207289117
545	0.464545207289117
546	0.464545207289117
547	0.464545207289117
548	0.464545207289117
549	0.464545207289117
550	0.464545207289117
551	0.464545207289117
552	0.464545207289117
553	0.464545207289117
554	0.464545207289117
555	0.464545207289117
556	0.464545207289117
557	0.464545207289117
558	0.464545207289117
559	0.468197536620430
560	0.468197536620430
561	0.468197536620430
562	0.468197536620430
563	0.468197536620430
564	0.468197536620430
565	0.468197536620430
566	0.468197536620430
567	0.469907137584023
568	0.469907137584023
569	0.469907137584023
570	0.479232233749077
571	0.481019543847379
572	0.494191242180518
573	0.494735206123480
574	0.495007188094961
575	0.495007188094961
576	0.495007188094961
577	0.495007188094961
578	0.495007188094961
579	0.495007188094961
580	0.495007188094961
581	0.495007188094961
582	0.495007188094961
583	0.495007188094961
584	0.495007188094961
585	0.495007188094961
586	0.495007188094961
587	0.495007188094961
588	0.495007188094961
589	0.495007188094961
590	0.512724870808564
591	0.514356762637448
592	0.514356762637448
593	0.514356762637448
594	0.514356762637448
595	0.514356762637448
596	0.514356762637448
597	0.529704316742433
598	0.554804367253371
599	0.555076349224851
600	0.555076349224851
601	0.572755177371100
602	0.589773477872324
603	0.589812332439678
604	0.600963593270389
605	0.600963593270389
606	0.600963593270389
607	0.600963593270389
608	0.600963593270389
609	0.600963593270389
610	0.600963593270389
611	0.614834673815907
612	0.614834673815907
613	0.625053425030112
614	0.633795702684851
615	0.633795702684851
616	0.633795702684851
617	0.638147414228543
618	0.640828379375996
619	0.640828379375996
620	0.642421416637526
621	0.642421416637526
622	0.642421416637526
623	0.642421416637526
624	0.642421416637526
625	0.643664762792866
626	0.644791545246144
627	0.644791545246144
628	0.645335509189105
629	0.645335509189105
630	0.645335509189105
631	0.645335509189105
632	0.645568636593232
633	0.645568636593232
634	0.645568636593232
635	0.645568636593232
636	0.645568636593232
637	0.645568636593232
638	0.645568636593232
639	0.645568636593232
640	0.645568636593232
641	0.645568636593232
642	0.645568636593232
643	0.645568636593232
644	0.645568636593232
645	0.645568636593232
646	0.645568636593232
647	0.645568636593232
648	0.645568636593232
649	0.645568636593232
650	0.645568636593232
651	0.649803784434860
652	0.649803784434860
653	0.656409060885107
654	0.666899794070793
655	0.666899794070793
656	0.666899794070793
657	0.666899794070793
658	0.666899794070793
659	0.673777052492521
660	0.673777052492521
661	0.678439600575048
662	0.681858802502234
663	0.681858802502234
664	0.681858802502234
665	0.684151221976143
666	0.685744259237673
667	0.685744259237673
668	0.686249368613281
669	0.686249368613281
670	0.686249368613281
671	0.686249368613281
672	0.686249368613281
673	0.686249368613281
674	0.686249368613281
675	0.687609278470684
676	0.695691028480398
677	0.697866884252244
678	0.699187939542293
679	0.699187939542293
680	0.713408711194001
681	0.714341220810506
682	0.714885184753468
683	0.714885184753468
684	0.715118312157594
685	0.715118312157594
686	0.715118312157594
687	0.715118312157594
688	0.730815557368769
689	0.731126393907604
690	0.731320666744376
691	0.731320666744376
692	0.731476085013793
693	0.731476085013793
694	0.731476085013793
695	0.731476085013793
696	0.731476085013793
697	0.731476085013793
698	0.731476085013793
699	0.731476085013793
700	0.731476085013793
701	0.731476085013793
702	0.731476085013793
703	0.731476085013793
704	0.731476085013793
705	0.731476085013793
706	0.744608928779578
707	0.745968838636982
708	0.763958503322066
709	0.764113921591483
710	0.764230485293546
711	0.764230485293546
712	0.779189493724988
713	0.779228348292342
714	0.779267202859696
715	0.779267202859696
716	0.779267202859696
717	0.779267202859696
718	0.779267202859696
719	0.779267202859696
720	0.788164898783852
721	0.788203753351207
722	0.788203753351207
723	0.788203753351207
724	0.788203753351207
725	0.788203753351207
726	0.788203753351207
727	0.788203753351207
728	0.788203753351207
729	0.788203753351207
730	0.788203753351207
731	0.788203753351207
732	0.788203753351207
733	0.788203753351207
734	0.788203753351207
735	0.788203753351207
736	0.793993083887011
737	0.793993083887011
738	0.793993083887011
739	0.793993083887011
740	0.793993083887011
741	0.793993083887011
742	0.793993083887011
743	0.793993083887011
744	0.793993083887011
745	0.793993083887011
746	0.793993083887011
747	0.793993083887011
748	0.793993083887011
749	0.793993083887011
750	0.793993083887011
751	0.793993083887011
752	0.793993083887011
753	0.793993083887011
754	0.793993083887011
755	0.793993083887011
756	0.793993083887011
757	0.793993083887011
758	0.793993083887011
759	0.793993083887011
760	0.793993083887011
761	0.793993083887011
762	0.793993083887011
763	0.793993083887011
764	0.793993083887011
765	0.793993083887011
766	0.793993083887011
767	0.793993083887011
768	0.793993083887011
769	0.793993083887011
770	0.793993083887011
771	0.793993083887011
772	0.793993083887011
773	0.793993083887011
774	0.793993083887011
775	0.798344795430703
776	0.798344795430703
777	0.798344795430703
778	0.798344795430703
779	0.800870342308739
780	0.800870342308739
781	0.802269106733497
782	0.802813070676458
783	0.802813070676458
784	0.802813070676458
785	0.802813070676458
786	0.814158604343941
787	0.816217896413724
788	0.835217779850022
789	0.836072580331818
790	0.836694253409488
791	0.836694253409488
792	0.854722772661927
793	0.855033609200762
794	0.855189027470179
795	0.855189027470179
796	0.855305591172242
797	0.855305591172242
798	0.855305591172242
799	0.855305591172242
800	0.855305591172242
801	0.880289077981117
802	0.907215293157711
803	0.907409565994483
804	0.928701868904690
805	0.928740723472044
806	0.928779578039399
807	0.928779578039399
808	0.941096475890741
809	0.941174185025450
810	0.941174185025450
811	0.941174185025450
812	0.941174185025450
813	0.941174185025450
814	0.941174185025450
815	0.941174185025450
816	0.949566771573999
817	0.949566771573999
818	0.949566771573999
819	0.949566771573999
820	0.949566771573999
821	0.949566771573999
822	0.949566771573999
823	0.949566771573999
824	0.949566771573999
825	0.949566771573999
826	0.949566771573999
827	0.949566771573999
828	0.949566771573999
829	0.949566771573999
830	0.949566771573999
831	0.949566771573999
832	0.949566771573999
833	0.962621906205075
834	0.974278276411392
835	0.974278276411392
836	0.981932626180208
837	0.981932626180208
838	0.981971480747562
839	0.981971480747562
840	0.985584955511521
841	0.985584955511521
842	0.985584955511521
843	0.985584955511521
844	0.985584955511521
845	0.985584955511521
846	0.985584955511521
847	0.985584955511521
848	0.988343629793682
849	0.988343629793682
850	0.988343629793682
851	0.988343629793682
852	0.988343629793682
853	0.988343629793682
854	0.988343629793682
855	0.988343629793682
856	0.988343629793682
857	0.988343629793682
858	0.988343629793682
859	0.988343629793682
860	0.988343629793682
861	0.988343629793682
862	0.988343629793682
863	0.988343629793682
864	0.990208649026693
865	0.990208649026693
866	0.990208649026693
867	0.990208649026693
868	0.990208649026693
869	0.990208649026693
870	0.990208649026693
871	0.990208649026693
872	0.990208649026693
873	0.990208649026693
874	0.990208649026693
875	0.990208649026693
876	0.990208649026693
877	0.990208649026693
878	0.990208649026693
879	0.990208649026693
880	0.990208649026693
881	0.990208649026693
882	0.990208649026693
883	0.990208649026693
884	0.990208649026693
885	0.990208649026693
886	0.990208649026693
887	0.990208649026693
888	0.990208649026693
889	0.990208649026693
890	0.990208649026693
891	0.990208649026693
892	0.990208649026693
893	0.990208649026693
894	0.990208649026693
895	0.990208649026693
896	0.990208649026693
897	0.993161596145627
898	0.995648288456308
899	0.995648288456308
900	0.997591016824028
901	0.997591016824028
902	0.997591016824028
903	0.997591016824028
904	0.998717799277305
905	0.998717799277305
906	0.998717799277305
907	0.998717799277305
908	0.998717799277305
909	0.998717799277305
910	0.998717799277305
911	0.998717799277305
912	0.999067490383495
913	0.999067490383495
914	0.999067490383495
915	0.999067490383495
916	0.999067490383495
917	0.999067490383495
918	0.999067490383495
919	0.999067490383495
920	0.999067490383495
921	0.999067490383495
922	0.999067490383495
923	0.999067490383495
924	0.999067490383495
925	0.999067490383495
926	0.999067490383495
927	0.999067490383495
928	0.999766872595874
929	0.999766872595874
930	0.999766872595874
931	0.999766872595874
932	0.999766872595874
933	0.999766872595874
934	0.999766872595874
935	0.999766872595874
936	0.999766872595874
937	0.999766872595874
938	0.999766872595874
939	0.999766872595874
940	0.999766872595874
941	0.999766872595874
942	0.999766872595874
943	0.999766872595874
944	0.999766872595874
945	0.999766872595874
946	0.999766872595874
947	0.999766872595874
948	0.999766872595874
949	0.999766872595874
950	0.999766872595874
951	0.999766872595874
952	0.999766872595874
953	0.999766872595874
954	0.999766872595874
955	0.999766872595874
956	0.999766872595874
957	0.999766872595874
958	0.999766872595874
959	0.999766872595874
960	1
961	1
962	1
963	1
964	1
965	1
966	1
967	1
968	1
969	1
970	1
971	1
972	1
973	1
974	1
975	1
976	1
977	1
978	1
979	1
980	1
981	1
982	1
983	1
984	1
985	1
986	1
987	1
988	1
989	1
990	1
991	1
992	1
993	1
994	1
995	1
996	1
997	1
998	1
999	1
1000	1
1001	1
1002	1
1003	1
1004	1
1005	1
1006	1
1007	1
1008	1
1009	1
1010	1
1011	1
1012	1
1013	1
1014	1
1015	1
1016	1
1017	1
1018	1
1019	1
1020	1
1021	1
1022	1
1023	1

==> CDF_L4_1024_512_32_1.5dB.txt <==
xdata ydata
0	0
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	0
10	0
11	0
12	0
13	0
14	0
15	0
16	0
17	0
18	0
19	0
20	0
21	0
22	0
23	0
24	0
25	0
26	0
27	0
28	0
29	0
30	0
31	0
32	0
33	0
34	0
35	0
36	0
37	0
38	0
39	0
40	0
41	0
42	0
43	0
44	0
45	0
46	0
47	0
48	0
49	0
50	0
51	0
52	0
53	0
54	0
55	0
56	0
57	0
58	0
59	0
60	0
61	0
62	0
63	0
64	0
65	0
66	0
67	0
68	0
69	0
70	0
71	0
72	0
73	0
74	0
75	0
76	0
77	0
78	0
79	0
80	0
81	0
82	0
83	0
84	0
85	0
86	0
87	0
88	0
89	0
90	0
91	0
92	0
93	0
94	0
95	0
96	0
97	0
98	0
99	0
100	0
101	0
102	0
103	0
104	0
105	0
106	0
107	0
108	0
109	0
110	0
111	0
112	0
113	0
114	0
115	0
116	0
117	0
118	0
119	0
120	0
121	0
122	0
123	0
124	0
125	0
126	0
127	0
128	0
129	0
130	0
131	0
132	0
133	0
134	0
135	0
136	0
137	0
138	0
139	0
140	0
141	0
142	0
143	0
144	0
145	0
146	0
147	0
148	0
149	0
150	0
151	0
152	0
153	0
154	0
155	0
156	0
157	0
158	0
159	0
160	0
161	0
162	0
163	0
164	0
165	0
166	0
167	0
168	0
169	0
170	0
171	0
172	0
173	0
174	0
175	0
176	0
177	0
178	0
179	0
180	0
181	0
182	0
183	0
184	0
185	0
186	0
187	0
188	0
189	0
190	0
191	0
192	0
193	0
194	0
195	0
196	0
197	0
198	0
199	0
200	0
201	0
202	0
203	0
204	0
205	0
206	0
207	0
208	0
209	0
210	0
211	0
212	0
213	0
214	0
215	0
216	0
217	0
218	0
219	0.00121422545582219
220	0.00121422545582219
221	0.00679283558216990
222	0.0295071414987151
223	0.0296534337223081
224	0.0296534337223081
225	0.0296534337223081
226	0.0296534337223081
227	0.0296534337223081
228	0.0296534337223081
229	0.0296534337223081
230	0.0296534337223081
231	0.0513046828140772
232	0.0513046828140772
233	0.0513046828140772
234	0.0513046828140772
235	0.0685525359756960
236	0.0685525359756960
237	0.0793586548917681
238	0.0864489513285772
239	0.0864489513285772
240	0.0864489513285772
241	0.0864489513285772
242	0.0864489513285772
243	0.0920129322325656
244	0.0920129322325656
245	0.0945876753678030
246	0.0962602831242167
247	0.0962602831242167
248	0.109314425876168
249	0.110845617816442
250	0.111713618343094
251	0.111713618343094
252	0.112108607346795
253	0.112108607346795
254	0.112108607346795
255	0.112108607346795
256	0.112108607346795
257	0.112108607346795
258	0.112108607346795
259	0.112108607346795
260	0.112108607346795
261	0.112108607346795
262	0.112108607346795
263	0.112108607346795
264	0.112108607346795
265	0.112108607346795
266	0.112108607346795
267	0.112108607346795
268	0.112108607346795
269	0.112108607346795
270	0.112108607346795
271	0.112108607346795
272	0.112108607346795
273	0.112108607346795
274	0.112108607346795
275	0.112108607346795
276	0.112108607346795
277	0.112108607346795
278	0.112108607346795
279	0.112108607346795
280	0.112108607346795
281	0.112108607346795
282	0.112108607346795
283	0.112108607346795
284	0.112108607346795
285	0.112108607346795
286	0.112108607346795
287	0.112108607346795
288	0.112108607346795
289	0.112108607346795
290	0.112108607346795
291	0.112108607346795
292	0.112108607346795
293	0.112108607346795
294	0.112108607346795
295	0.112108607346795
296	0.112108607346795
297	0.112108607346795
298	0.112108607346795
299	0.112108607346795
300	0.112108607346795
301	0.112108607346795
302	0.112108607346795
303	0.112108607346795
304	0.112108607346795
305	0.112108607346795
306	0.112108607346795
307	0.112108607346795
308	0.112108607346795
309	0.112108607346795
310	0.112108607346795
311	0.112108607346795
312	0.112108607346795
313	0.112108607346795
314	0.112108607346795
315	0.119330566784838
316	0.119330566784838
317	0.127664347122188
318	0.138031589367481
319	0.138065724219653
320	0.138065724219653
321	0.138065724219653
322	0.138065724219653
323	0.138065724219653
324	0.138065724219653
325	0.138065724219653
326	0.138065724219653
327	0.138065724219653
328	0.138065724219653
329	0.138065724219653
330	0.138065724219653
331	0.138065724219653
332	0.138065724219653
333	0.138065724219653
334	0.138065724219653
335	0.155918251905456
336	0.155918251905456
337	0.155918251905456
338	0.155918251905456
339	0.155918251905456
340	0.155918251905456
341	0.155918251905456
342	0.155918251905456
343	0.168075135686037
344	0.168075135686037
345	0.168075135686037
346	0.168075135686037
347	0.175350735606064
348	0.175350735606064
349	0.178632557822001
350	0.180519727506351
351	0.180519727506351
352	0.180519727506351
353	0.180519727506351
354	0.180519727506351
355	0.180519727506351
356	0.180519727506351
357	0.180519727506351
358	0.180519727506351
359	0.182328874671452
360	0.182328874671452
361	0.192847285547791
362	0.213893860115376
363	0.216268670545036
364	0.238968347239222
365	0.239480370021797
366	0.239772954468984
367	0.239772954468984
368	0.239772954468984
369	0.263443036246337
370	0.281802710307262
371	0.281988013790480
372	0.294222920090311
373	0.294257054942483
374	0.294276560572295
375	0.294276560572295
376	0.301688699901009
377	0.301688699901009
378	0.301693576308462
379	0.301693576308462
380	0.301693576308462
381	0.301693576308462
382	0.301693576308462
383	0.301693576308462
384	0.301693576308462
385	0.301693576308462
386	0.301693576308462
387	0.301693576308462
388	0.301693576308462
389	0.301693576308462
390	0.301693576308462
391	0.301693576308462
392	0.301693576308462
393	0.301693576308462
394	0.301693576308462
395	0.301693576308462
396	0.301693576308462
397	0.301693576308462
398	0.301693576308462
399	0.305984814867191
400	0.305984814867191
401	0.305984814867191
402	0.305984814867191
403	0.305984814867191
404	0.305984814867191
405	0.305984814867191
406	0.323071746582857
407	0.325705006607532
408	0.325705006607532
409	0.348394930486812
410	0.372640428343631
411	0.373113439866581
412	0.389873652282890
413	0.389966304024499
414	0.389980933246858
415	0.389980933246858
416	0.389980933246858
417	0.389980933246858
418	0.389980933246858
419	0.423779313304302
420	0.423779313304302
421	0.449843711141128
422	0.470924420560884
423	0.470939049783244
424	0.470939049783244
425	0.484905080728925
426	0.494058097518396
427	0.494058097518396
428	0.499427022124260
429	0.499427022124260
430	0.499427022124260
431	0.499427022124260
432	0.499427022124260
433	0.503923069796020
434	0.506946442416942
435	0.506946442416942
436	0.508482510764669
437	0.508482510764669
438	0.508482510764669
439	0.508482510764669
440	0.509472421477649
441	0.509472421477649
442	0.509472421477649
443	0.509472421477649
444	0.509472421477649
445	0.509472421477649
446	0.509472421477649
447	0.509472421477649
448	0.509472421477649
449	0.509472421477649
450	0.509472421477649
451	0.515275346346839
452	0.515275346346839
453	0.519449551126694
454	0.522633845193569
455	0.522633845193569
456	0.522633845193569
457	0.524516138470466
458	0.525588948110148
459	0.525588948110148
460	0.526354544080285
461	0.526354544080285
462	0.526354544080285
463	0.526354544080285
464	0.536307291692064
465	0.537589786852230
466	0.538204214191321
467	0.538204214191321
468	0.538530933490679
469	0.538530933490679
470	0.538530933490679
471	0.538530933490679
472	0.538740619011162
473	0.538740619011162
474	0.538740619011162
475	0.538740619011162
476	0.538740619011162
477	0.538740619011162
478	0.538740619011162
479	0.538740619011162
480	0.548215478692538
481	0.548517815954630
482	0.548683613808035
483	0.548683613808035
484	0.548771389142191
485	0.548771389142191
486	0.548771389142191
487	0.548771389142191
488	0.548810400401816
489	0.548810400401816
490	0.548810400401816
491	0.548810400401816
492	0.548810400401816
493	0.548810400401816
494	0.548810400401816
495	0.548810400401816
496	0.548815276809269
497	0.548815276809269
498	0.548815276809269
499	0.548815276809269
500	0.548815276809269
501	0.548815276809269
502	0.548815276809269
503	0.548815276809269
504	0.548815276809269
505	0.548815276809269
506	0.548815276809269
507	0.548815276809269
508	0.548815276809269
509	0.548815276809269
510	0.548815276809269
511	0.548815276809269
512	0.548815276809269
513	0.548815276809269
514	0.548815276809269
515	0.548815276809269
516	0.548815276809269
517	0.548815276809269
518	0.548815276809269
519	0.548815276809269
520	0.548815276809269
521	0.548815276809269
522	0.548815276809269
523	0.548815276809269
524	0.548815276809269
525	0.548815276809269
526	0.548815276809269
527	0.548815276809269
528	0.548815276809269
529	0.548815276809269
530	0.548815276809269
531	0.548815276809269
532	0.548815276809269
533	0.548815276809269
534	0.548815276809269
535	0.548815276809269
536	0.548815276809269
537	0.548815276809269
538	0.548815276809269
539	0.548815276809269
540	0.548815276809269
541	0.548815276809269
542	0.548815276809269
543	0.563659061096509
544	0.563659061096509
545	0.563659061096509
546	0.563659061096509
547	0.563659061096509
548	0.563659061096509
549	0.563659061096509
550	0.563659061096509
551	0.563659061096509
552	0.563659061096509
553	0.563659061096509
554	0.563659061096509
555	0.563659061096509
556	0.563659061096509
557	0.563659061096509
558	0.563659061096509
559	0.571436930984205
560	0.571436930984205
561	0.571436930984205
562	0.571436930984205
563	0.571436930984205
564	0.571436930984205
565	0.571436930984205
566	0.571436930984205
567	0.575011337647328
568	0.575011337647328
569	0.575011337647328
570	0.588089862436546
571	0.590411032384222
572	0.606332502718597
573	0.607107851503640
574	0.607483334877529
575	0.607483334877529
576	0.607483334877529
577	0.607483334877529
578	0.607483334877529
579	0.607483334877529
580	0.607483334877529
581	0.607483334877529
582	0.607483334877529
583	0.607483334877529
584	0.607483334877529
585	0.607483334877529
586	0.607483334877529
587	0.607483334877529
588	0.607483334877529
589	0.607483334877529
590	0.627198650210417
591	0.630894967059868
592	0.630894967059868
593	0.630894967059868
594	0.630894967059868
595	0.630894967059868
596	0.630894967059868
597	0.650415226094632
598	0.674382768726624
599	0.674816768989950
600	0.674816768989950
601	0.691357543070869
602	0.704460449897352
603	0.704494584749523
604	0.712043263486924
605	0.712043263486924
606	0.712043263486924
607	0.712043263486924
608	0.712043263486924
609	0.712043263486924
610	0.712043263486924
611	0.727277160370412
612	0.727277160370412
613	0.737673661060424
614	0.745071171166778
615	0.745071171166778
616	0.745071171166778
617	0.749650117765240
618	0.752527198162570
619	0.752527198162570
620	0.754141289029546
621	0.754141289029546
622	0.754141289029546
623	0.754141289029546
624	0.754141289029546
625	0.755691986599632
626	0.756530728681566
627	0.756530728681566
628	0.757047627871595
629	0.757047627871595
630	0.757047627871595
631	0.757047627871595
632	0.757320706688968
633	0.757320706688968
634	0.757320706688968
635	0.757320706688968
636	0.757320706688968
637	0.757320706688968
638	0.757320706688968
639	0.757320706688968
640	0.757320706688968
641	0.757320706688968
642	0.757320706688968
643	0.757320706688968
644	0.757320706688968
645	0.757320706688968
646	0.757320706688968
647	0.757320706688968
648	0.757320706688968
649	0.757320706688968
650	0.757320706688968
651	0.763718553267437
652	0.763718553267437
653	0.772115726901677
654	0.782102609365628
655	0.782117238587988
656	0.782117238587988
657	0.782117238587988
658	0.782117238587988
659	0.790333985146463
660	0.790333985146463
661	0.795366437638064
662	0.798653136261454
663	0.798653136261454
664	0.798653136261454
665	0.801047452320926
666	0.802456734074873
667	0.802456734074873
668	0.803124801895948
669	0.803124801895948
670	0.803124801895948
671	0.803124801895948
672	0.803124801895948
673	0.803124801895948
674	0.803124801895948
675	0.804719387133112
676	0.812980021358665
677	0.815037865303874
678	0.816105798536103
679	0.816105798536103
680	0.828145648537810
681	0.829003896249555
682	0.829389132438350
683	0.829389132438350
684	0.829598817958834
685	0.829598817958834
686	0.829598817958834
687	0.829598817958834
688	0.839000531528413
689	0.839254104715974
690	0.839346756457583
691	0.839346756457583
692	0.839385767717208
693	0.839385767717208
694	0.839385767717208
695	0.839385767717208
696	0.839395520532114
697	0.839395520532114
698	0.839395520532114
699	0.839395520532114
700	0.839395520532114
701	0.839395520532114
702	0.839395520532114
703	0.839395520532114
704	0.839395520532114
705	0.839395520532114
706	0.849606717738908
707	0.850606381266793
708	0.861280837181632
709	0.861597803666083
710	0.861724590259864
711	0.861724590259864
712	0.869653628778607
713	0.869736527705309
714	0.869756033335122
715	0.869756033335122
716	0.869756033335122
717	0.869756033335122
718	0.869756033335122
719	0.869756033335122
720	0.874422755267740
721	0.874447137305005
722	0.874447137305005
723	0.874447137305005
724	0.874452013712458
725	0.874452013712458
726	0.874452013712458
727	0.874452013712458
728	0.874452013712458
729	0.874452013712458
730	0.874452013712458
731	0.874452013712458
732	0.874452013712458
733	0.874452013712458
734	0.874452013712458
735	0.874452013712458
736	0.877275453627804
737	0.877280330035257
738	0.877280330035257
739	0.877280330035257
740	0.877280330035257
741	0.877280330035257
742	0.877280330035257
743	0.877280330035257
744	0.877280330035257
745	0.877280330035257
746	0.877280330035257
747	0.877280330035257
748	0.877280330035257
749	0.877280330035257
750	0.877280330035257
751	0.877280330035257
752	0.877280330035257
753	0.877280330035257
754	0.877280330035257
755	0.877280330035257
756	0.877280330035257
757	0.877280330035257
758	0.877280330035257
759	0.877280330035257
760	0.877280330035257
761	0.877280330035257
762	0.877280330035257
763	0.877280330035257
764	0.877280330035257
765	0.877280330035257
766	0.877280330035257
767	0.877280330035257
768	0.877280330035257
769	0.877280330035257
770	0.877280330035257
771	0.877280330035257
772	0.877280330035257
773	0.877280330035257
774	0.877280330035257
775	0.882707771530559
776	0.882707771530559
777	0.882707771530559
778	0.882707771530559
779	0.885501953001185
780	0.885501953001185
781	0.886803953791163
782	0.887754853244518
783	0.887754853244518
784	0.887754853244518
785	0.887754853244518
786	0.897278477000425
787	0.898912073497214
788	0.912317317585789
789	0.913019520259035
790	0.913419385670189
791	0.913419385670189
792	0.923957302176341
793	0.924103594399934
794	0.924181616919184
795	0.924181616919184
796	0.924210875363902
797	0.924210875363902
798	0.924210875363902
799	0.924210875363902
800	0.924210875363902
801	0.939810502806373
802	0.954820084947018
803	0.955039523282408
804	0.965216585637030
805	0.965260473304108
806	0.965284855341373
807	0.965284855341373
808	0.971243825249063
809	0.971253578063969
810	0.971253578063969
811	0.971253578063969
812	0.971253578063969
813	0.971253578063969
814	0.971253578063969
815	0.971253578063969
816	0.974530523872453
817	0.974530523872453
818	0.974530523872453
819	0.974530523872453
820	0.974530523872453
821	0.974530523872453
822	0.974530523872453
823	0.974530523872453
824	0.974530523872453
825	0.974530523872453
826	0.974530523872453
827	0.974530523872453
828	0.974530523872453
829	0.974530523872453
830	0.974530523872453
831	0.974530523872453
832	0.974530523872453
833	0.982064573387494
834	0.987618801476576
835	0.987643183513842
836	0.991212713769512
837	0.991217590176965
838	0.991222466584418
839	0.991222466584418
840	0.993095007046409
841	0.993104759861315
842	0.993104759861315
843	0.993104759861315
844	0.993104759861315
845	0.993104759861315
846	0.993104759861315
847	0.993104759861315
848	0.994192198723357
849	0.994192198723357
850	0.994192198723357
851	0.994192198723357
852	0.994192198723357
853	0.994192198723357
854	0.994192198723357
855	0.994192198723357
856	0.994192198723357
857	0.994192198723357
858	0.994192198723357
859	0.994192198723357
860	0.994192198723357
861	0.994192198723357
862	0.994192198723357
863	0.994192198723357
864	0.994796873247541
865	0.994796873247541
866	0.994796873247541
867	0.994796873247541
868	0.994796873247541
869	0.994796873247541
870	0.994796873247541
871	0.994796873247541
872	0.994796873247541
873	0.994796873247541
874	0.994796873247541
875	0.994796873247541
876	0.994796873247541
877	0.994796873247541
878	0.994796873247541
879	0.994796873247541
880	0.994796873247541
881	0.994796873247541
882	0.994796873247541
883	0.994796873247541
884	0.994796873247541
885	0.994796873247541
886	0.994796873247541
887	0.994796873247541
888	0.994796873247541
889	0.994796873247541
890	0.994796873247541
891	0.994796873247541
892	0.994796873247541
893	0.994796873247541
894	0.994796873247541
895	0.994796873247541
896	0.994796873247541
897	0.996620649635001
898	0.998107953908197
899	0.998107953908197
900	0.999063729769005
901	0.999063729769005
902	0.999063729769005
903	0.999063729769005
904	0.999497730032331
905	0.999497730032331
906	0.999497730032331
907	0.999497730032331
908	0.999497730032331
909	0.999497730032331
910	0.999497730032331
911	0.999497730032331
912	0.999780561664611
913	0.999780561664611
914	0.999780561664611
915	0.999780561664611
916	0.999780561664611
917	0.999780561664611
918	0.999780561664611
919	0.999780561664611
920	0.999780561664611
921	0.999780561664611
922	0.999780561664611
923	0.999780561664611
924	0.999780561664611
925	0.999780561664611
926	0.999780561664611
927	0.999780561664611
928	0.999907348258391
929	0.999907348258391
930	0.999907348258391
931	0.999907348258391
932	0.999907348258391
933	0.999907348258391
934	0.999907348258391
935	0.999907348258391
936	0.999907348258391
937	0.999907348258391
938	0.999907348258391
939	0.999907348258391
940	0.999907348258391
941	0.999907348258391
942	0.999907348258391
943	0.999907348258391
944	0.999907348258391
945	0.999907348258391
946	0.999907348258391
947	0.999907348258391
948	0.999907348258391
949	0.999907348258391
950	0.999907348258391
951	0.999907348258391
952	0.999907348258391
953	0.999907348258391
954	0.999907348258391
955	0.999907348258391
956	0.999907348258391
957	0.999907348258391
958	0.999907348258391
959	0.999907348258391
960	1.00000000000000
961	1.00000000000000
962	1.00000000000000
963	1.00000000000000
964	1.00000000000000
965	1.00000000000000
966	1.00000000000000
967	1.00000000000000
968	1.00000000000000
969	1.00000000000000
970	1.00000000000000
971	1.00000000000000
972	1.00000000000000
973	1.00000000000000
974	1.00000000000000
975	1.00000000000000
976	1.00000000000000
977	1.00000000000000
978	1.00000000000000
979	1.00000000000000
980	1.00000000000000
981	1.00000000000000
982	1.00000000000000
983	1.00000000000000
984	1.00000000000000
985	1.00000000000000
986	1.00000000000000
987	1.00000000000000
988	1.00000000000000
989	1.00000000000000
990	1.00000000000000
991	1.00000000000000
992	1.00000000000000
993	1.00000000000000
994	1.00000000000000
995	1.00000000000000
996	1.00000000000000
997	1.00000000000000
998	1.00000000000000
999	1.00000000000000
1000	1.00000000000000
1001	1.00000000000000
1002	1.00000000000000
1003	1.00000000000000
1004	1.00000000000000
1005	1.00000000000000
1006	1.00000000000000
1007	1.00000000000000
1008	1.00000000000000
1009	1.00000000000000
1010	1.00000000000000
1011	1.00000000000000
1012	1.00000000000000
1013	1.00000000000000
1014	1.00000000000000
1015	1.00000000000000
1016	1.00000000000000
1017	1.00000000000000
1018	1.00000000000000
1019	1.00000000000000
1020	1.00000000000000
1021	1.00000000000000
1022	1.00000000000000
1023	1.00000000000000

==> CDF_L4_1024_512_32_1dB.txt <==
xdata ydata
0	0
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	0
10	0
11	0
12	0
13	0
14	0
15	0
16	0
17	0
18	0
19	0
20	0
21	0
22	0
23	0
24	0
25	0
26	0
27	0
28	0
29	0
30	0
31	0
32	0
33	0
34	0
35	0
36	0
37	0
38	0
39	0
40	0
41	0
42	0
43	0
44	0
45	0
46	0
47	0
48	0
49	0
50	0
51	0
52	0
53	0
54	0
55	0
56	0
57	0
58	0
59	0
60	0
61	0
62	0
63	0
64	0
65	0
66	0
67	0
68	0
69	0
70	0
71	0
72	0
73	0
74	0
75	0
76	0
77	0
78	0
79	0
80	0
81	0
82	0
83	0
84	0
85	0
86	0
87	0
88	0
89	0
90	0
91	0
92	0
93	0
94	0
95	0
96	0
97	0
98	0
99	0
100	0
101	0
102	0
103	0
104	0
105	0
106	0
107	0
108	0
109	0
110	0
111	0
112	0
113	0
114	0
115	0
116	0
117	0
118	0
119	0
120	0
121	0
122	0
123	0
124	0
125	0
126	0
127	0
128	0
129	0
130	0
131	0
132	0
133	0
134	0
135	0
136	0
137	0
138	0
139	0
140	0
141	0
142	0
143	0
144	0
145	0
146	0
147	0
148	0
149	0
150	0
151	0
152	0
153	0
154	0
155	0
156	0
157	0
158	0
159	0
160	0
161	0
162	0
163	0
164	0
165	0
166	0
167	0
168	0
169	0
170	0
171	0
172	0
173	0
174	0
175	0
176	0
177	0
178	0
179	0
180	0
181	0
182	0
183	0
184	0
185	0
186	0
187	0
188	0
189	0
190	0
191	0
192	0
193	0
194	0
195	0
196	0
197	0
198	0
199	0
200	0
201	0
202	0
203	0
204	0
205	0
206	0
207	0
208	0
209	0
210	0
211	0
212	0
213	0
214	0
215	0
216	0
217	0
218	0
219	0.00508938207892419
220	0.00508938207892419
221	0.0208630549938592
222	0.0577649518043891
223	0.0582720291778834
224	0.0582720291778834
225	0.0582720291778834
226	0.0582720291778834
227	0.0582720291778834
228	0.0582720291778834
229	0.0582720291778834
230	0.0582720291778834
231	0.0959632299122927
232	0.0959632299122927
233	0.0959632299122927
234	0.0959632299122927
235	0.125217097346450
236	0.125217097346450
237	0.143949496954434
238	0.155055576920691
239	0.155055576920691
240	0.155055576920691
241	0.155055576920691
242	0.155055576920691
243	0.165659231599449
244	0.165659231599449
245	0.171125432643998
246	0.174295053902170
247	0.174295053902170
248	0.193509719758340
249	0.195891587787964
250	0.197029798161496
251	0.197029798161496
252	0.197662481856865
253	0.197662481856865
254	0.197662481856865
255	0.197662481856865
256	0.197662481856865
257	0.197662481856865
258	0.197662481856865
259	0.197662481856865
260	0.197662481856865
261	0.197662481856865
262	0.197662481856865
263	0.197662481856865
264	0.197662481856865
265	0.197662481856865
266	0.197662481856865
267	0.197662481856865
268	0.197662481856865
269	0.197662481856865
270	0.197662481856865
271	0.197662481856865
272	0.197662481856865
273	0.197662481856865
274	0.197662481856865
275	0.197662481856865
276	0.197662481856865
277	0.197662481856865
278	0.197662481856865
279	0.197662481856865
280	0.197662481856865
281	0.197662481856865
282	0.197662481856865
283	0.197662481856865
284	0.197662481856865
285	0.197662481856865
286	0.197662481856865
287	0.197662481856865
288	0.197662481856865
289	0.197662481856865
290	0.197662481856865
291	0.197662481856865
292	0.197662481856865
293	0.197662481856865
294	0.197662481856865
295	0.197662481856865
296	0.197662481856865
297	0.197662481856865
298	0.197662481856865
299	0.197662481856865
300	0.197662481856865
301	0.197662481856865
302	0.197662481856865
303	0.197662481856865
304	0.197662481856865
305	0.197662481856865
306	0.197662481856865
307	0.197662481856865
308	0.197662481856865
309	0.197662481856865
310	0.197662481856865
311	0.197662481856865
312	0.197662481856865
313	0.197662481856865
314	0.197662481856865
315	0.213595876390974
316	0.213595876390974
317	0.230951258544331
318	0.247894155739434
319	0.247982545373345
320	0.247982545373345
321	0.247982545373345
322	0.247982545373345
323	0.247982545373345
324	0.247982545373345
325	0.247982545373345
326	0.247982545373345
327	0.247982545373345
328	0.247982545373345
329	0.247982545373345
330	0.247982545373345
331	0.247982545373345
332	0.247982545373345
333	0.247982545373345
334	0.247982545373345
335	0.278106352888635
336	0.278106352888635
337	0.278106352888635
338	0.278106352888635
339	0.278106352888635
340	0.278106352888635
341	0.278106352888635
342	0.278106352888635
343	0.299710640251089
344	0.299710640251089
345	0.299710640251089
346	0.299710640251089
347	0.312123956382042
348	0.312123956382042
349	0.317973179173541
350	0.321215683112308
351	0.321215683112308
352	0.321215683112308
353	0.321215683112308
354	0.321215683112308
355	0.321215683112308
356	0.321215683112308
357	0.321215683112308
358	0.321215683112308
359	0.325579339775956
360	0.325579339775956
361	0.343609274398640
362	0.370782108697540
363	0.373553201255443
364	0.396739197856319
365	0.397314505824412
366	0.397635499758092
367	0.397635499758092
368	0.397635499758092
369	0.421751913558039
370	0.439735327320771
371	0.439971033011202
372	0.451075562282127
373	0.451115880360754
374	0.451145343572058
375	0.451145343572058
376	0.456868960041683
377	0.456872061432346
378	0.456873612127678
379	0.456873612127678
380	0.456875162823010
381	0.456875162823010
382	0.456875162823010
383	0.456875162823010
384	0.456875162823010
385	0.456875162823010
386	0.456875162823010
387	0.456875162823010
388	0.456875162823010
389	0.456875162823010
390	0.456875162823010
391	0.456875162823010
392	0.456875162823010
393	0.456875162823010
394	0.456875162823010
395	0.456875162823010
396	0.456875162823010
397	0.456875162823010
398	0.456875162823010
399	0.464775955538464
400	0.464775955538464
401	0.464775955538464
402	0.464775955538464
403	0.464775955538464
404	0.464775955538464
405	0.464775955538464
406	0.485187758190773
407	0.489225768834746
408	0.489225768834746
409	0.513546874418489
410	0.536120346363309
411	0.536591757744173
412	0.550786822811349
413	0.550900023570569
414	0.550913979828555
415	0.550913979828555
416	0.550913979828555
417	0.550913979828555
418	0.550913979828555
419	0.580988165093228
420	0.580988165093228
421	0.603707402399236
422	0.619941631827712
423	0.619994355468992
424	0.619994355468992
425	0.631266359835750
426	0.638117331811584
427	0.638121983897580
428	0.642021982657023
429	0.642021982657023
430	0.642021982657023
431	0.642021982657023
432	0.642021982657023
433	0.645765361187957
434	0.648128620873600
435	0.648130171568931
436	0.649362974357702
437	0.649362974357702
438	0.649362974357702
439	0.649362974357702
440	0.650028222655038
441	0.650028222655038
442	0.650028222655038
443	0.650028222655038
444	0.650028222655038
445	0.650028222655038
446	0.650028222655038
447	0.650028222655038
448	0.650028222655038
449	0.650028222655038
450	0.650028222655038
451	0.655740984257341
452	0.655740984257341
453	0.660008497810418
454	0.663237045491198
455	0.663237045491198
456	0.663237045491198
457	0.665280861938493
458	0.666566388368544
459	0.666566388368544
460	0.667302968651143
461	0.667302968651143
462	0.667302968651143
463	0.667302968651143
464	0.674944795246188
465	0.675955848602513
466	0.676439665546031
467	0.676439665546031
468	0.676698631666439
469	0.676698631666439
470	0.676698631666439
471	0.676698631666439
472	0.676797876167674
473	0.676797876167674
474	0.676797876167674
475	0.676797876167674
476	0.676797876167674
477	0.676797876167674
478	0.676797876167674
479	0.676797876167674
480	0.683017715143470
481	0.683270478482551
482	0.683377476460445
483	0.683377476460445
484	0.683445707055043
485	0.683445707055043
486	0.683445707055043
487	0.683445707055043
488	0.683461214008361
489	0.683461214008361
490	0.683461214008361
491	0.683461214008361
492	0.683461214008361
493	0.683461214008361
494	0.683461214008361
495	0.683461214008361
496	0.683464315399025
497	0.683464315399025
498	0.683464315399025
499	0.683464315399025
500	0.683464315399025
501	0.683464315399025
502	0.683464315399025
503	0.683464315399025
504	0.683464315399025
505	0.683464315399025
506	0.683464315399025
507	0.683464315399025
508	0.683464315399025
509	0.683464315399025
510	0.683464315399025
511	0.683464315399025
512	0.683464315399025
513	0.683464315399025
514	0.683464315399025
515	0.683464315399025
516	0.683464315399025
517	0.683464315399025
518	0.683464315399025
519	0.683464315399025
520	0.683464315399025
521	0.683464315399025
522	0.683464315399025
523	0.683464315399025
524	0.683464315399025
525	0.683464315399025
526	0.683464315399025
527	0.683464315399025
528	0.683464315399025
529	0.683464315399025
530	0.683464315399025
531	0.683464315399025
532	0.683464315399025
533	0.683464315399025
534	0.683464315399025
535	0.683464315399025
536	0.683464315399025
537	0.683464315399025
538	0.683464315399025
539	0.683464315399025
540	0.683464315399025
541	0.683464315399025
542	0.683464315399025
543	0.698509161508020
544	0.698509161508020
545	0.698509161508020
546	0.698509161508020
547	0.698509161508020
548	0.698509161508020
549	0.698509161508020
550	0.698509161508020
551	0.698509161508020
552	0.698509161508020
553	0.698509161508020
554	0.698509161508020
555	0.698509161508020
556	0.698509161508020
557	0.698509161508020
558	0.698509161508020
559	0.707921882171966
560	0.707921882171966
561	0.707921882171966
562	0.707921882171966
563	0.707921882171966
564	0.707921882171966
565	0.707921882171966
566	0.707921882171966
567	0.712974047562927
568	0.712974047562927
569	0.712974047562927
570	0.726736468632535
571	0.729394360431217
572	0.743637497053679
573	0.744412844719572
574	0.744699723355953
575	0.744699723355953
576	0.744699723355953
577	0.744699723355953
578	0.744699723355953
579	0.744699723355953
580	0.744699723355953
581	0.744699723355953
582	0.744699723355953
583	0.744699723355953
584	0.744699723355953
585	0.744699723355953
586	0.744699723355953
587	0.744699723355953
588	0.744699723355953
589	0.744699723355953
590	0.762360592489672
591	0.766097768239278
592	0.766097768239278
593	0.766097768239278
594	0.766097768239278
595	0.766097768239278
596	0.766097768239278
597	0.783301182250121
598	0.800546465034921
599	0.800976007641826
600	0.800976007641826
601	0.813784751082385
602	0.822223635077969
603	0.822253098289273
604	0.826895880112642
605	0.826895880112642
606	0.826895880112642
607	0.826895880112642
608	0.826895880112642
609	0.826895880112642
610	0.826895880112642
611	0.838822277909414
612	0.838822277909414
613	0.847045615253879
614	0.852319530077286
615	0.852321080772618
616	0.852321080772618
617	0.855921795333027
618	0.858022987507598
619	0.858022987507598
620	0.859230979171060
621	0.859230979171060
622	0.859232529866392
623	0.859232529866392
624	0.859232529866392
625	0.860328871465965
626	0.861042191318587
627	0.861042191318587
628	0.861420560979543
629	0.861420560979543
630	0.861420560979543
631	0.861420560979543
632	0.861625252763339
633	0.861625252763339
634	0.861625252763339
635	0.861625252763339
636	0.861625252763339
637	0.861625252763339
638	0.861625252763339
639	0.861625252763339
640	0.861625252763339
641	0.861625252763339
642	0.861625252763339
643	0.861625252763339
644	0.861625252763339
645	0.861625252763339
646	0.861625252763339
647	0.861625252763339
648	0.861625252763339
649	0.861625252763339
650	0.861625252763339
651	0.867184495527794
652	0.867184495527794
653	0.874399880906598
654	0.881728467044623
655	0.881761031646590
656	0.881761031646590
657	0.881761031646590
658	0.881761031646590
659	0.888171606148197
660	0.888171606148197
661	0.892175501494870
662	0.894751206440968
663	0.894752757136300
664	0.894752757136300
665	0.896506593556551
666	0.897556414296170
667	0.897556414296170
668	0.898105360443623
669	0.898105360443623
670	0.898105360443623
671	0.898105360443623
672	0.898105360443623
673	0.898105360443623
674	0.898105360443623
675	0.899545956406853
676	0.905641739756106
677	0.907021858601397
678	0.907746033321341
679	0.907746033321341
680	0.914648178243124
681	0.915108734756665
682	0.915307223759133
683	0.915307223759133
684	0.915390961307050
685	0.915390961307050
686	0.915390961307050
687	0.915390961307050
688	0.920314418985473
689	0.920412112791375
690	0.920480343385974
691	0.920480343385974
692	0.920502053120619
693	0.920502053120619
694	0.920502053120619
695	0.920502053120619
696	0.920508255901946
697	0.920508255901946
698	0.920508255901946
699	0.920508255901946
700	0.920508255901946
701	0.920508255901946
702	0.920508255901946
703	0.920508255901946
704	0.920508255901946
705	0.920508255901946
706	0.926076802838392
707	0.926653661501817
708	0.932242367477577
709	0.932431552308055
710	0.932502884293317
711	0.932502884293317
712	0.936057077993772
713	0.936106700244389
714	0.936122207197707
715	0.936122207197707
716	0.936126859283703
717	0.936126859283703
718	0.936126859283703
719	0.936126859283703
720	0.938245109106923
721	0.938249761192919
722	0.938251311888250
723	0.938251311888250
724	0.938251311888250
725	0.938251311888250
726	0.938251311888250
727	0.938251311888250
728	0.938251311888250
729	0.938251311888250
730	0.938251311888250
731	0.938251311888250
732	0.938251311888250
733	0.938251311888250
734	0.938251311888250
735	0.938251311888250
736	0.939344552097160
737	0.939344552097160
738	0.939344552097160
739	0.939344552097160
740	0.939344552097160
741	0.939344552097160
742	0.939344552097160
743	0.939344552097160
744	0.939344552097160
745	0.939344552097160
746	0.939344552097160
747	0.939344552097160
748	0.939344552097160
749	0.939344552097160
750	0.939344552097160
751	0.939344552097160
752	0.939344552097160
753	0.939344552097160
754	0.939344552097160
755	0.939344552097160
756	0.939344552097160
757	0.939344552097160
758	0.939344552097160
759	0.939344552097160
760	0.939344552097160
761	0.939344552097160
762	0.939344552097160
763	0.939344552097160
764	0.939344552097160
765	0.939344552097160
766	0.939344552097160
767	0.939344552097160
768	0.939344552097160
769	0.939344552097160
770	0.939344552097160
771	0.939344552097160
772	0.939344552097160
773	0.939344552097160
774	0.939344552097160
775	0.943277115458571
776	0.943277115458571
777	0.943277115458571
778	0.943277115458571
779	0.945370554156483
780	0.945370554156483
781	0.946561488171296
782	0.947259301070600
783	0.947259301070600
784	0.947259301070600
785	0.947259301070600
786	0.953144189854731
787	0.954301008572244
788	0.961181443759381
789	0.961604783584959
790	0.961767606594797
791	0.961767606594797
792	0.966767048344477
793	0.966878698408366
794	0.966908161619670
795	0.966908161619670
796	0.966926769963652
797	0.966926769963652
798	0.966926769963652
799	0.966926769963652
800	0.966926769963652
801	0.974387165204878
802	0.980988475232294
803	0.981093922514855
804	0.985468434045826
805	0.985487042389807
806	0.985493245171135
807	0.985493245171135
808	0.987913880584054
809	0.987920083365381
810	0.987923184756044
811	0.987923184756044
812	0.987924735451376
813	0.987924735451376
814	0.987924735451376
815	0.987924735451376
816	0.989067597910903
817	0.989069148606235
818	0.989069148606235
819	0.989069148606235
820	0.989069148606235
821	0.989069148606235
822	0.989069148606235
823	0.989069148606235
824	0.989069148606235
825	0.989069148606235
826	0.989069148606235
827	0.989069148606235
828	0.989069148606235
829	0.989069148606235
830	0.989069148606235
831	0.989069148606235
832	0.989069148606235
833	0.992347318537632
834	0.994736940043916
835	0.994753997692565
836	0.996244215906412
837	0.996251969383071
838	0.996251969383071
839	0.996251969383071
840	0.997016462181642
841	0.997016462181642
842	0.997016462181642
843	0.997016462181642
844	0.997016462181642
845	0.997016462181642
846	0.997016462181642
847	0.997016462181642
848	0.997383976975276
849	0.997383976975276
850	0.997383976975276
851	0.997383976975276
852	0.997383976975276
853	0.997383976975276
854	0.997383976975276
855	0.997383976975276
856	0.997383976975276
857	0.997383976975276
858	0.997383976975276
859	0.997383976975276
860	0.997383976975276
861	0.997383976975276
862	0.997383976975276
863	0.997383976975276
864	0.997588668759072
865	0.997588668759072
866	0.997588668759072
867	0.997588668759072
868	0.997588668759072
869	0.997588668759072
870	0.997588668759072
871	0.997588668759072
872	0.997588668759072
873	0.997588668759072
874	0.997588668759072
875	0.997588668759072
876	0.997588668759072
877	0.997588668759072
878	0.997588668759072
879	0.997588668759072
880	0.997588668759072
881	0.997588668759072
882	0.997588668759072
883	0.997588668759072
884	0.997588668759072
885	0.997588668759072
886	0.997588668759072
887	0.997588668759072
888	0.997588668759072
889	0.997588668759072
890	0.997588668759072
891	0.997588668759072
892	0.997588668759072
893	0.997588668759072
894	0.997588668759072
895	0.997588668759072
896	0.997588668759072
897	0.998429145628900
898	0.999162624520835
899	0.999164175216167
900	0.999590616432408
901	0.999590616432408
902	0.999590616432408
903	0.999590616432408
904	0.999806163083527
905	0.999806163083527
906	0.999806163083527
907	0.999806163083527
908	0.999806163083527
909	0.999806163083527
910	0.999806163083527
911	0.999806163083527
912	0.999905407584761
913	0.999905407584761
914	0.999905407584761
915	0.999905407584761
916	0.999905407584761
917	0.999905407584761
918	0.999905407584761
919	0.999905407584761
920	0.999905407584761
921	0.999905407584761
922	0.999905407584761
923	0.999905407584761
924	0.999905407584761
925	0.999905407584761
926	0.999905407584761
927	0.999905407584761
928	0.999962783312037
929	0.999962783312037
930	0.999962783312037
931	0.999962783312037
932	0.999962783312037
933	0.999962783312037
934	0.999962783312037
935	0.999962783312037
936	0.999962783312037
937	0.999962783312037
938	0.999962783312037
939	0.999962783312037
940	0.999962783312037
941	0.999962783312037
942	0.999962783312037
943	0.999962783312037
944	0.999962783312037
945	0.999962783312037
946	0.999962783312037
947	0.999962783312037
948	0.999962783312037
949	0.999962783312037
950	0.999962783312037
951	0.999962783312037
952	0.999962783312037
953	0.999962783312037
954	0.999962783312037
955	0.999962783312037
956	0.999962783312037
957	0.999962783312037
958	0.999962783312037
959	0.999962783312037
960	1.00000000000000
961	1.00000000000000
962	1.00000000000000
963	1.00000000000000
964	1.00000000000000
965	1.00000000000000
966	1.00000000000000
967	1.00000000000000
968	1.00000000000000
969	1.00000000000000
970	1.00000000000000
971	1.00000000000000
972	1.00000000000000
973	1.00000000000000
974	1.00000000000000
975	1.00000000000000
976	1.00000000000000
977	1.00000000000000
978	1.00000000000000
979	1.00000000000000
980	1.00000000000000
981	1.00000000000000
982	1.00000000000000
983	1.00000000000000
984	1.00000000000000
985	1.00000000000000
986	1.00000000000000
987	1.00000000000000
988	1.00000000000000
989	1.00000000000000
990	1.00000000000000
991	1.00000000000000
992	1.00000000000000
993	1.00000000000000
994	1.00000000000000
995	1.00000000000000
996	1.00000000000000
997	1.00000000000000
998	1.00000000000000
999	1.00000000000000
1000	1.00000000000000
1001	1.00000000000000
1002	1.00000000000000
1003	1.00000000000000
1004	1.00000000000000
1005	1.00000000000000
1006	1.00000000000000
1007	1.00000000000000
1008	1.00000000000000
1009	1.00000000000000
1010	1.00000000000000
1011	1.00000000000000
1012	1.00000000000000
1013	1.00000000000000
1014	1.00000000000000
1015	1.00000000000000
1016	1.00000000000000
1017	1.00000000000000
1018	1.00000000000000
1019	1.00000000000000
1020	1.00000000000000
1021	1.00000000000000
1022	1.00000000000000
1023	1.00000000000000

==> CDF_L4_1024_512_32_2.75dB_new.txt <==
xdata ydata
0	0
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	0
10	0
11	0
12	0
13	0
14	0
15	0
16	0
17	0
18	0
19	0
20	0
21	0
22	0
23	0
24	0
25	0
26	0
27	0
28	0
29	0
30	0
31	0
32	0
33	0
34	0
35	0
36	0
37	0
38	0
39	0
40	0
41	0
42	0
43	0
44	0
45	0
46	0
47	0
48	0
49	0
50	0
51	0
52	0
53	0
54	0
55	0
56	0
57	0
58	0
59	0
60	0
61	0
62	0
63	0
64	0
65	0
66	0
67	0
68	0
69	0
70	0
71	0
72	0
73	0
74	0
75	0
76	0
77	0
78	0
79	0
80	0
81	0
82	0
83	0
84	0
85	0
86	0
87	0
88	0
89	0
90	0
91	0
92	0
93	0
94	0
95	0
96	0
97	0
98	0
99	0
100	0
101	0
102	0
103	0
104	0
105	0
106	0
107	0
108	0
109	0
110	0
111	0
112	0
113	0
114	0
115	0
116	0
117	0
118	0
119	0
120	0
121	0
122	0
123	0
124	0
125	0
126	0
127	0
128	0
129	0
130	0
131	0
132	0
133	0
134	0
135	0
136	0
137	0
138	0
139	0
140	0
141	0
142	0
143	0
144	0
145	0
146	0
147	0
148	0
149	0
150	0
151	0
152	0
153	0
154	0
155	0
156	0
157	0
158	0
159	0
160	0
161	0
162	0
163	0
164	0
165	0
166	0
167	0
168	0
169	0
170	0
171	0
172	0
173	0
174	0
175	0
176	0
177	0
178	0
179	0
180	0
181	0
182	0
183	0
184	0
185	0
186	0
187	0
188	0
189	0
190	0
191	0
192	0
193	0
194	0
195	0
196	0
197	0
198	0
199	0
200	0
201	0
202	0
203	0
204	0
205	0
206	0
207	0
208	0
209	0
210	0
211	0
212	0
213	0
214	0
215	0
216	0
217	0
218	0
219	0
220	0
221	0.000312012480499220
222	0.00499219968798752
223	0.00499219968798752
224	0.00499219968798752
225	0.00499219968798752
226	0.00499219968798752
227	0.00499219968798752
228	0.00499219968798752
229	0.00499219968798752
230	0.00499219968798752
231	0.00655226209048362
232	0.00655226209048362
233	0.00655226209048362
234	0.00655226209048362
235	0.00717628705148206
236	0.00717628705148206
237	0.00811232449297972
238	0.00873634945397816
239	0.00873634945397816
240	0.00873634945397816
241	0.00873634945397816
242	0.00873634945397816
243	0.00904836193447738
244	0.00904836193447738
245	0.00904836193447738
246	0.00936037441497660
247	0.00936037441497660
248	0.0118564742589704
249	0.0118564742589704
250	0.0118564742589704
251	0.0118564742589704
252	0.0118564742589704
253	0.0118564742589704
254	0.0118564742589704
255	0.0118564742589704
256	0.0118564742589704
257	0.0118564742589704
258	0.0118564742589704
259	0.0118564742589704
260	0.0118564742589704
261	0.0118564742589704
262	0.0118564742589704
263	0.0118564742589704
264	0.0118564742589704
265	0.0118564742589704
266	0.0118564742589704
267	0.0118564742589704
268	0.0118564742589704
269	0.0118564742589704
270	0.0118564742589704
271	0.0118564742589704
272	0.0118564742589704
273	0.0118564742589704
274	0.0118564742589704
275	0.0118564742589704
276	0.0118564742589704
277	0.0118564742589704
278	0.0118564742589704
279	0.0118564742589704
280	0.0118564742589704
281	0.0118564742589704
282	0.0118564742589704
283	0.0118564742589704
284	0.0118564742589704
285	0.0118564742589704
286	0.0118564742589704
287	0.0118564742589704
288	0.0118564742589704
289	0.0118564742589704
290	0.0118564742589704
291	0.0118564742589704
292	0.0118564742589704
293	0.0118564742589704
294	0.0118564742589704
295	0.0118564742589704
296	0.0118564742589704
297	0.0118564742589704
298	0.0118564742589704
299	0.0118564742589704
300	0.0118564742589704
301	0.0118564742589704
302	0.0118564742589704
303	0.0118564742589704
304	0.0118564742589704
305	0.0118564742589704
306	0.0118564742589704
307	0.0118564742589704
308	0.0118564742589704
309	0.0118564742589704
310	0.0118564742589704
311	0.0118564742589704
312	0.0118564742589704
313	0.0118564742589704
314	0.0118564742589704
315	0.0121684867394696
316	0.0121684867394696
317	0.0121684867394696
318	0.0121684867394696
319	0.0121684867394696
320	0.0121684867394696
321	0.0121684867394696
322	0.0121684867394696
323	0.0121684867394696
324	0.0121684867394696
325	0.0121684867394696
326	0.0121684867394696
327	0.0121684867394696
328	0.0121684867394696
329	0.0121684867394696
330	0.0121684867394696
331	0.0121684867394696
332	0.0121684867394696
333	0.0121684867394696
334	0.0121684867394696
335	0.0131045241809672
336	0.0131045241809672
337	0.0131045241809672
338	0.0131045241809672
339	0.0131045241809672
340	0.0131045241809672
341	0.0131045241809672
342	0.0131045241809672
343	0.0134165366614665
344	0.0134165366614665
345	0.0134165366614665
346	0.0134165366614665
347	0.0137285491419657
348	0.0137285491419657
349	0.0137285491419657
350	0.0137285491419657
351	0.0137285491419657
352	0.0137285491419657
353	0.0137285491419657
354	0.0137285491419657
355	0.0137285491419657
356	0.0137285491419657
357	0.0137285491419657
358	0.0137285491419657
359	0.0137285491419657
360	0.0137285491419657
361	0.0137285491419657
362	0.0177847113884555
363	0.0193447737909516
364	0.0405616224648986
365	0.0408736349453978
366	0.0414976599063963
367	0.0414976599063963
368	0.0414976599063963
369	0.0539781591263651
370	0.0714508580343214
371	0.0717628705148206
372	0.0829953198127925
373	0.0829953198127925
374	0.0829953198127925
375	0.0829953198127925
376	0.0995319812792512
377	0.0995319812792512
378	0.0995319812792512
379	0.0995319812792512
380	0.0995319812792512
381	0.0995319812792512
382	0.0995319812792512
383	0.0995319812792512
384	0.0995319812792512
385	0.0995319812792512
386	0.0995319812792512
387	0.0995319812792512
388	0.0995319812792512
389	0.0995319812792512
390	0.0995319812792512
391	0.0995319812792512
392	0.0995319812792512
393	0.0995319812792512
394	0.0995319812792512
395	0.0995319812792512
396	0.0995319812792512
397	0.0995319812792512
398	0.0995319812792512
399	0.0998439937597504
400	0.0998439937597504
401	0.0998439937597504
402	0.0998439937597504
403	0.0998439937597504
404	0.0998439937597504
405	0.0998439937597504
406	0.104212168486739
407	0.104524180967239
408	0.104524180967239
409	0.110140405616225
410	0.118564742589704
411	0.118564742589704
412	0.134165366614665
413	0.134165366614665
414	0.134165366614665
415	0.134165366614665
416	0.134165366614665
417	0.134165366614665
418	0.134165366614665
419	0.146333853354134
420	0.146333853354134
421	0.159750390015601
422	0.180967238689548
423	0.180967238689548
424	0.180967238689548
425	0.192511700468019
426	0.201560062402496
427	0.201560062402496
428	0.208736349453978
429	0.208736349453978
430	0.208736349453978
431	0.208736349453978
432	0.208736349453978
433	0.213104524180967
434	0.215288611544462
435	0.215288611544462
436	0.216848673946958
437	0.216848673946958
438	0.216848673946958
439	0.216848673946958
440	0.219032761310452
441	0.219032761310452
442	0.219032761310452
443	0.219032761310452
444	0.219032761310452
445	0.219032761310452
446	0.219032761310452
447	0.219032761310452
448	0.219032761310452
449	0.219032761310452
450	0.219032761310452
451	0.220280811232449
452	0.220280811232449
453	0.221216848673947
454	0.222776911076443
455	0.222776911076443
456	0.222776911076443
457	0.223712948517941
458	0.224336973478939
459	0.224336973478939
460	0.224960998439938
461	0.224960998439938
462	0.224960998439938
463	0.224960998439938
464	0.234321372854914
465	0.235569422776911
466	0.236193447737910
467	0.236193447737910
468	0.236505460218409
469	0.236505460218409
470	0.236505460218409
471	0.236505460218409
472	0.237129485179407
473	0.237129485179407
474	0.237129485179407
475	0.237129485179407
476	0.237129485179407
477	0.237129485179407
478	0.237129485179407
479	0.237129485179407
480	0.252730109204368
481	0.253042121684868
482	0.253042121684868
483	0.253042121684868
484	0.253666146645866
485	0.253666146645866
486	0.253666146645866
487	0.253666146645866
488	0.253978159126365
489	0.253978159126365
490	0.253978159126365
491	0.253978159126365
492	0.253978159126365
493	0.253978159126365
494	0.253978159126365
495	0.253978159126365
496	0.253978159126365
497	0.253978159126365
498	0.253978159126365
499	0.253978159126365
500	0.253978159126365
501	0.253978159126365
502	0.253978159126365
503	0.253978159126365
504	0.253978159126365
505	0.253978159126365
506	0.253978159126365
507	0.253978159126365
508	0.253978159126365
509	0.253978159126365
510	0.253978159126365
511	0.253978159126365
512	0.253978159126365
513	0.253978159126365
514	0.253978159126365
515	0.253978159126365
516	0.253978159126365
517	0.253978159126365
518	0.253978159126365
519	0.253978159126365
520	0.253978159126365
521	0.253978159126365
522	0.253978159126365
523	0.253978159126365
524	0.253978159126365
525	0.253978159126365
526	0.253978159126365
527	0.253978159126365
528	0.253978159126365
529	0.253978159126365
530	0.253978159126365
531	0.253978159126365
532	0.253978159126365
533	0.253978159126365
534	0.253978159126365
535	0.253978159126365
536	0.253978159126365
537	0.253978159126365
538	0.253978159126365
539	0.253978159126365
540	0.253978159126365
541	0.253978159126365
542	0.253978159126365
543	0.256162246489860
544	0.256162246489860
545	0.256162246489860
546	0.256162246489860
547	0.256162246489860
548	0.256162246489860
549	0.256162246489860
550	0.256162246489860
551	0.256162246489860
552	0.256162246489860
553	0.256162246489860
554	0.256162246489860
555	0.256162246489860
556	0.256162246489860
557	0.256162246489860
558	0.256162246489860
559	0.256474258970359
560	0.256474258970359
561	0.256474258970359
562	0.256474258970359
563	0.256474258970359
564	0.256474258970359
565	0.256474258970359
566	0.256474258970359
567	0.256786271450858
568	0.256786271450858
569	0.256786271450858
570	0.258034321372855
571	0.258034321372855
572	0.261778471138846
573	0.261778471138846
574	0.262090483619345
575	0.262090483619345
576	0.262090483619345
577	0.262090483619345
578	0.262090483619345
579	0.262090483619345
580	0.262090483619345
581	0.262090483619345
582	0.262090483619345
583	0.262090483619345
584	0.262090483619345
585	0.262090483619345
586	0.262090483619345
587	0.262090483619345
588	0.262090483619345
589	0.262090483619345
590	0.267706708268331
591	0.267706708268331
592	0.267706708268331
593	0.267706708268331
594	0.267706708268331
595	0.267706708268331
596	0.267706708268331
597	0.275195007800312
598	0.290171606864275
599	0.290171606864275
600	0.290171606864275
601	0.297035881435258
602	0.306708268330733
603	0.306708268330733
604	0.317004680187208
605	0.317004680187208
606	0.317004680187208
607	0.317004680187208
608	0.317004680187208
609	0.317004680187208
610	0.317004680187208
611	0.322620904836194
612	0.322620904836194
613	0.326053042121685
614	0.330421216848674
615	0.330421216848674
616	0.330421216848674
617	0.333853354134166
618	0.335413416536662
619	0.335413416536662
620	0.335413416536662
621	0.335413416536662
622	0.335413416536662
623	0.335413416536662
624	0.335413416536662
625	0.336349453978159
626	0.336661466458659
627	0.336661466458659
628	0.336661466458659
629	0.336661466458659
630	0.336661466458659
631	0.336661466458659
632	0.337285491419657
633	0.337285491419657
634	0.337285491419657
635	0.337285491419657
636	0.337285491419657
637	0.337285491419657
638	0.337285491419657
639	0.337285491419657
640	0.337285491419657
641	0.337285491419657
642	0.337285491419657
643	0.337285491419657
644	0.337285491419657
645	0.337285491419657
646	0.337285491419657
647	0.337285491419657
648	0.337285491419657
649	0.337285491419657
650	0.337285491419657
651	0.337597503900156
652	0.337597503900156
653	0.338533541341654
654	0.342277691107645
655	0.342277691107645
656	0.342277691107645
657	0.342277691107645
658	0.342277691107645
659	0.344773790951638
660	0.344773790951638
661	0.345709828393136
662	0.347581903276131
663	0.347581903276131
664	0.347581903276131
665	0.348205928237130
666	0.348517940717629
667	0.348517940717629
668	0.348829953198128
669	0.348829953198128
670	0.348829953198128
671	0.348829953198128
672	0.348829953198128
673	0.348829953198128
674	0.348829953198128
675	0.349765990639626
676	0.351950078003120
677	0.354134165366615
678	0.354758190327613
679	0.354758190327613
680	0.368486739469579
681	0.370358814352574
682	0.370670826833074
683	0.370670826833074
684	0.370982839313573
685	0.370982839313573
686	0.370982839313573
687	0.370982839313573
688	0.400624024960999
689	0.400936037441498
690	0.400936037441498
691	0.400936037441498
692	0.401248049921997
693	0.401248049921997
694	0.401248049921997
695	0.401248049921997
696	0.401248049921997
697	0.401248049921997
698	0.401248049921997
699	0.401248049921997
700	0.401248049921997
701	0.401248049921997
702	0.401248049921997
703	0.401248049921997
704	0.401248049921997
705	0.401248049921997
706	0.417472698907957
707	0.418720748829953
708	0.459282371294852
709	0.459594383775351
710	0.459906396255851
711	0.459906396255851
712	0.495787831513261
713	0.496099843993760
714	0.496099843993760
715	0.496099843993760
716	0.496099843993760
717	0.496099843993760
718	0.496099843993760
719	0.496099843993760
720	0.522932917316693
721	0.522932917316693
722	0.522932917316693
723	0.522932917316693
724	0.522932917316693
725	0.522932917316693
726	0.522932917316693
727	0.522932917316693
728	0.522932917316693
729	0.522932917316693
730	0.522932917316693
731	0.522932917316693
732	0.522932917316693
733	0.522932917316693
734	0.522932917316693
735	0.522932917316693
736	0.548517940717629
737	0.548517940717629
738	0.548517940717629
739	0.548517940717629
740	0.548517940717629
741	0.548517940717629
742	0.548517940717629
743	0.548517940717629
744	0.548517940717629
745	0.548517940717629
746	0.548517940717629
747	0.548517940717629
748	0.548517940717629
749	0.548517940717629
750	0.548517940717629
751	0.548517940717629
752	0.548517940717629
753	0.548517940717629
754	0.548517940717629
755	0.548517940717629
756	0.548517940717629
757	0.548517940717629
758	0.548517940717629
759	0.548517940717629
760	0.548517940717629
761	0.548517940717629
762	0.548517940717629
763	0.548517940717629
764	0.548517940717629
765	0.548517940717629
766	0.548517940717629
767	0.548517940717629
768	0.548517940717629
769	0.548517940717629
770	0.548517940717629
771	0.548517940717629
772	0.548517940717629
773	0.548517940717629
774	0.548517940717629
775	0.551950078003120
776	0.551950078003120
777	0.551950078003120
778	0.551950078003120
779	0.552262090483620
780	0.552262090483620
781	0.552886115444618
782	0.552886115444618
783	0.552886115444618
784	0.552886115444618
785	0.552886115444618
786	0.567238689547582
787	0.568798751950078
788	0.595007800312013
789	0.595943837753510
790	0.595943837753510
791	0.595943837753510
792	0.636505460218409
793	0.637129485179407
794	0.637753510140406
795	0.637753510140406
796	0.637753510140406
797	0.637753510140406
798	0.637753510140406
799	0.637753510140406
800	0.637753510140406
801	0.675819032761311
802	0.734789391575663
803	0.735101404056162
804	0.798127925117005
805	0.798439937597504
806	0.798439937597504
807	0.798439937597504
808	0.839625585023401
809	0.839625585023401
810	0.839625585023401
811	0.839625585023401
812	0.839625585023401
813	0.839625585023401
814	0.839625585023401
815	0.839625585023401
816	0.875819032761310
817	0.875819032761310
818	0.875819032761310
819	0.875819032761310
820	0.875819032761310
821	0.875819032761310
822	0.875819032761310
823	0.875819032761310
824	0.875819032761310
825	0.875819032761310
826	0.875819032761310
827	0.875819032761310
828	0.875819032761310
829	0.875819032761310
830	0.875819032761310
831	0.875819032761310
832	0.875819032761310
833	0.899531981279251
834	0.931669266770671
835	0.931669266770671
836	0.947581903276131
837	0.947581903276131
838	0.947581903276131
839	0.947581903276131
840	0.963494539781591
841	0.963494539781591
842	0.963494539781591
843	0.963494539781591
844	0.963494539781591
845	0.963494539781591
846	0.963494539781591
847	0.963494539781591
848	0.973478939157566
849	0.973478939157566
850	0.973478939157566
851	0.973478939157566
852	0.973478939157566
853	0.973478939157566
854	0.973478939157566
855	0.973478939157566
856	0.973478939157566
857	0.973478939157566
858	0.973478939157566
859	0.973478939157566
860	0.973478939157566
861	0.973478939157566
862	0.973478939157566
863	0.973478939157566
864	0.978471138845554
865	0.978471138845554
866	0.978471138845554
867	0.978471138845554
868	0.978471138845554
869	0.978471138845554
870	0.978471138845554
871	0.978471138845554
872	0.978471138845554
873	0.978471138845554
874	0.978471138845554
875	0.978471138845554
876	0.978471138845554
877	0.978471138845554
878	0.978471138845554
879	0.978471138845554
880	0.978471138845554
881	0.978471138845554
882	0.978471138845554
883	0.978471138845554
884	0.978471138845554
885	0.978471138845554
886	0.978471138845554
887	0.978471138845554
888	0.978471138845554
889	0.978471138845554
890	0.978471138845554
891	0.978471138845554
892	0.978471138845554
893	0.978471138845554
894	0.978471138845554
895	0.978471138845554
896	0.978471138845554
897	0.984399375975039
898	0.988767550702028
899	0.988767550702028
900	0.994071762870515
901	0.994071762870515
902	0.994071762870515
903	0.994071762870515
904	0.997503900156006
905	0.997503900156006
906	0.997503900156006
907	0.997503900156006
908	0.997503900156006
909	0.997503900156006
910	0.997503900156006
911	0.997503900156006
912	0.999375975039002
913	0.999375975039002
914	0.999375975039002
915	0.999375975039002
916	0.999375975039002
917	0.999375975039002
918	0.999375975039002
919	0.999375975039002
920	0.999375975039002
921	0.999375975039002
922	0.999375975039002
923	0.999375975039002
924	0.999375975039002
925	0.999375975039002
926	0.999375975039002
927	0.999375975039002
928	0.999375975039002
929	0.999375975039002
930	0.999375975039002
931	0.999375975039002
932	0.999375975039002
933	0.999375975039002
934	0.999375975039002
935	0.999375975039002
936	0.999375975039002
937	0.999375975039002
938	0.999375975039002
939	0.999375975039002
940	0.999375975039002
941	0.999375975039002
942	0.999375975039002
943	0.999375975039002
944	0.999375975039002
945	0.999375975039002
946	0.999375975039002
947	0.999375975039002
948	0.999375975039002
949	0.999375975039002
950	0.999375975039002
951	0.999375975039002
952	0.999375975039002
953	0.999375975039002
954	0.999375975039002
955	0.999375975039002
956	0.999375975039002
957	0.999375975039002
958	0.999375975039002
959	0.999375975039002
960	1
961	1
962	1
963	1
964	1
965	1
966	1
967	1
968	1
969	1
970	1
971	1
972	1
973	1
974	1
975	1
976	1
977	1
978	1
979	1
980	1
981	1
982	1
983	1
984	1
985	1
986	1
987	1
988	1
989	1
990	1
991	1
992	1
993	1
994	1
995	1
996	1
997	1
998	1
999	1
1000	1
1001	1
1002	1
1003	1
1004	1
1005	1
1006	1
1007	1
1008	1
1009	1
1010	1
1011	1
1012	1
1013	1
1014	1
1015	1
1016	1
1017	1
1018	1
1019	1
1020	1
1021	1
1022	1
1023	1

==> PSCLF1_L2_1024_544_16_16.txt <==
Eb SNR FER cc colFE coliter
2 -1.0103 1 26422 0 0
2.25 -0.7603 1 26422 0 0
2.5 -0.5103 1 26422 0 0
2.75 -0.2603 1 26422 0 0
3 -0.0103 0.990099 26610.704804 0.01 0.009901
3.25 0.2397 0.990099 26403.05834 0 0
3.5 0.4897 0.934579 25867.40267 0 0
3.75 0.7397 0.826446 25022.82001 0 0
4 0.9897 0.606061 19947.81593 0 0
4.25 1.2397 0.31348 12836.7217 0 0
4.5 1.4897 0.137741 7952.92811 0.01 0.001377
4.75 1.7397 0.04562 4628.77743 0.01 0.000456
5 1.9897 0.012446 3210.257972 0 0
5.25 2.2397 0.001854 2738.982169 0 0
5.5 2.4897 0.000398 2635.172739 0 0
5.75 2.7397 7.6e-05 2609.382677 0.035088 3e-06


==> PSCLF1_L2_1024_544_8_8_8_8.txt <==
Eb SNR FER cc colFE coliter
2 -1.0103 1 21322.78 0.13 0.13
2.25 -0.7603 1 21584.96 0.16 0.16
2.5 -0.5103 1 21244.4 0.1 0.1
2.75 -0.2603 0.990099 21274.275958 0.12 0.118812
3 -0.0103 1 20976.8 0.08 0.08
3.25 0.2397 0.980392 20700.508515 0.11 0.107843
3.5 0.4897 0.952381 19891.724398 0.12 0.114286
3.75 0.7397 0.775194 17031.069179 0.14 0.108527
4 0.9897 0.606061 14302.63074 0.16 0.09697
4.25 1.2397 0.333333 9525.021652 0.09 0.03
4.5 1.4897 0.131406 5505.519008 0.09 0.011827
4.75 1.7397 0.043328 3632.497791 0.1 0.004333
5 1.9897 0.009571 2883.404068 0.12 0.001149
5.25 2.2397 0.002103 2679.00817 0.15 0.000315
5.5 2.4897 0.000398 2628.647959 0.17 6.8e-05
5.75 2.7397 9.7e-05 2617.079891 0.09589 9e-06
6 2.9897 1.9e-05 2614.545442 0.071429 1e-06


==> PSCLF1_L2_1024_544_8_8_8_8_CK.txt <==
Eb SNR FER cc colFE coliter
2 -1.0103 1 21261.8 0.13 0.13
2.25 -0.7603 1 21639.05 0.16 0.16
2.5 -0.5103 1 21250.6 0.1 0.1
2.75 -0.2603 0.990099 21254.550178 0.12 0.118812
3 -0.0103 1 21043.98 0.08 0.08
3.25 0.2397 0.980392 20735.878826 0.11 0.107843
3.5 0.4897 0.952381 19925.020426 0.12 0.114286
3.75 0.7397 0.793651 16987.236667 0.14 0.111111
4 0.9897 0.609756 14359.157537 0.15 0.091463
4.25 1.2397 0.341297 9591.434618 0.1 0.03413
4.5 1.4897 0.130208 5524.293991 0.09 0.011719
4.75 1.7397 0.044484 3644.239027 0.09 0.004004
5 1.9897 0.010102 2887.582845 0.12 0.001212
5.25 2.2397 0.002317 2681.555756 0.15 0.000347
5.5 2.4897 0.00046 2629.683428 0.14 6.4e-05
5.75 2.7397 0.000112 2617.144349 0.095238 1.1e-05
6 2.9897 2.4e-05 2614.590894 0.055556 1e-06


==> PSCLF1_L4_1024_544_8_8_8_8_CK.txt <==
Eb SNR FER cc colFE coliter
2 -1.0103 1 21501.23 0.26 0.26
2.25 -0.7603 1 21566.82 0.25 0.25
2.5 -0.5103 1 21490.07 0.32 0.32
2.75 -0.2603 0.990099 21470.456051 0.29 0.287129
3 -0.0103 1 21780.87 0.34 0.34
3.25 0.2397 0.980392 20440.673783 0.26 0.254902
3.5 0.4897 0.925926 19663.88256 0.13 0.12037
3.75 0.7397 0.680272 14520.519098 0.2 0.136054
4 0.9897 0.490196 12077.759587 0.28 0.137255
4.25 1.2397 0.223214 7417.694954 0.12 0.026786
4.5 1.4897 0.083403 4477.0262 0.13 0.010842
4.75 1.7397 0.021863 3123.420617 0.21 0.004591
5 1.9897 0.004008 2721.134486 0.25 0.001002
5.25 2.2397 0.000849 2637.404095 0.16 0.000136
5.5 2.4897 0.000179 2617.547333 0.2 3.6e-05
5.75 2.7397 4.5e-05 2614.61924 0.117647 5e-06


==> PSCLF1_L4_1024_544_8_8_8_8_CR.txt <==
Eb SNR FER cc colFE coliter
2 -1.0103 1 21551.65 0.26 0.26
2.25 -0.7603 1 21564.28 0.25 0.25
2.5 -0.5103 1 21403.77 0.32 0.32
2.75 -0.2603 0.990099 21435.660976 0.29 0.287129
3 -0.0103 1 21520.39 0.34 0.34
3.25 0.2397 0.980392 20614.694064 0.26 0.254902
3.5 0.4897 0.917431 19182.339517 0.13 0.119266
3.75 0.7397 0.649351 14191.655845 0.22 0.142857
4 0.9897 0.483092 11980.772181 0.29 0.140097
4.25 1.2397 0.206186 7041.069145 0.13 0.026804
4.5 1.4897 0.064185 4212.416933 0.15 0.009628
4.75 1.7397 0.018543 3083.765442 0.26 0.004821
5 1.9897 0.003071 2710.952011 0.31 0.000952
5.25 2.2397 0.000558 2633.364986 0.26 0.000145
5.5 2.4897 0.000121 2617.070063 0.263736 3.2e-05
5.75 2.7397 2.1e-05 2614.537576 0.1875 4e-06


==> PSCLF2_L2_1024_544_16_16.txt <==
Eb SNR FER cc colFE coliter
2 -1.0103 1 62152 0 0
2.25 -0.7603 1 62152 0 0
2.5 -0.5103 1 62152 0 0
2.75 -0.2603 1 62152 0 0
3 -0.0103 0.990099 62886.54605 0.01 0.009901
3.25 0.2397 0.990099 62407.92805 0 0
3.5 0.4897 0.909091 60616.66232 0.01 0.009091
3.75 0.7397 0.757576 55120.92453 0 0
4 0.9897 0.549451 42005.38575 0 0
4.25 1.2397 0.21645 22451.02045 0 0
4.5 1.4897 0.091996 12350.54094 0.01 0.00092
4.75 1.7397 0.023474 5738.05648 0.02 0.000469
5 1.9897 0.005458 3448.197564 0.03 0.000164
5.25 2.2397 0.000667 2780.899775 0.01 7e-06
5.5 2.4897 8e-05 2638.538054 0.066667 5e-06
5.75 2.7397 1.1e-05 2608.799199 0.125 1e-06


==> PSCLF2_L2_1024_544_8_8_8_8.txt <==
Eb SNR FER cc colFE coliter
2 -1.0103 1 53199.29 0.44 0.44
2.25 -0.7603 1 52489.08 0.44 0.44
2.5 -0.5103 1 50732.65 0.28 0.28
2.75 -0.2603 0.990099 50825.15693 0.3 0.29703
3 -0.0103 1 49357.72 0.24 0.24
3.25 0.2397 0.980392 49435.808745 0.3 0.294118
3.5 0.4897 0.934579 46333.57488 0.25 0.233645
3.75 0.7397 0.694444 35181.5081 0.3 0.208333
4 0.9897 0.520833 28284.22405 0.3 0.15625
4.25 1.2397 0.263852 16396.98842 0.19 0.050132
4.5 1.4897 0.087951 7869.677483 0.28 0.024626
4.75 1.7397 0.024402 4238.610416 0.31 0.007565
5 1.9897 0.004606 2966.468113 0.4 0.001843
5.25 2.2397 0.001078 2702.506853 0.38 0.000409
5.5 2.4897 0.00021 2631.025063 0.4 8.4e-05
5.75 2.7397 5.3e-05 2617.229291 0.3 1.6e-05


==> PSCLF2_L2_1024_544_8_8_8_8_CK.txt <==
Eb SNR FER cc colFE coliter
2 -1.0103 1 52235.3 0.44 0.44
2.25 -0.7603 1 51885.9 0.44 0.44
2.5 -0.5103 1 51221.84 0.28 0.28
2.75 -0.2603 0.990099 50667.88823 0.3 0.29703
3 -0.0103 1 49873.12 0.24 0.24
3.25 0.2397 0.990099 50272.56426 0.29 0.287129
3.5 0.4897 0.943396 47298.40442 0.26 0.245283
3.75 0.7397 0.714286 36193.65899 0.29 0.207143
4 0.9897 0.546448 29163.58149 0.29 0.15847
4.25 1.2397 0.27248 16939.69807 0.19 0.051771
4.5 1.4897 0.086957 7782.694022 0.27 0.023478
4.75 1.7397 0.0257 4323.682428 0.31 0.007967
5 1.9897 0.005344 2997.430533 0.36 0.001924
5.25 2.2397 0.001342 2710.499734 0.35 0.00047
5.5 2.4897 0.000247 2631.574658 0.35 8.6e-05
5.75 2.7397 6.1e-05 2617.333921 0.23913 1.5e-05
6 2.9897 1.5e-05 2614.649809 0.090909 1e-06


==> PSCLF2_L4_1024_544_8_8_8_8_CK.txt <==
Eb SNR FER cc colFE coliter
2 -1.0103 1 53941.72 0.65 0.65
2.25 -0.7603 1 53243.52 0.48 0.48
2.5 -0.5103 1 51455.67 0.56 0.56
2.75 -0.2603 0.990099 53119.63426 0.52 0.514851
3 -0.0103 1 52925.11 0.54 0.54
3.25 0.2397 0.970874 51596.49786 0.55 0.533981
3.5 0.4897 0.917431 49084.62372 0.35 0.321101
3.75 0.7397 0.653595 33514.12682 0.43 0.281046
4 0.9897 0.473934 25477.14476 0.43 0.203791
4.25 1.2397 0.204082 12895.38687 0.29 0.059184
4.5 1.4897 0.054915 5790.512339 0.34 0.018671
4.75 1.7397 0.018815 3660.599036 0.34 0.006397
5 1.9897 0.002873 2775.800078 0.41 0.001178
5.25 2.2397 0.000584 2645.382695 0.31 0.000181
5.5 2.4897 0.000167 2619.145683 0.28 4.7e-05
5.75 2.7397 4.9e-05 2614.82379 0.108108 5e-06


==> PSCLF2_L4_1024_544_8_8_8_8_CR.txt <==
Eb SNR FER cc colFE coliter
2 -1.0103 1 54666.24 0.65 0.65
2.25 -0.7603 1 52093.74 0.48 0.48
2.5 -0.5103 1 50627.53 0.56 0.56
2.75 -0.2603 0.990099 53568.99335 0.52 0.514851
3 -0.0103 0.990099 50601.98264 0.54 0.534653
3.25 0.2397 0.970874 51985.58302 0.54 0.524272
3.5 0.4897 0.892857 47040.4834 0.36 0.321429
3.75 0.7397 0.636943 32142.86159 0.46 0.292994
4 0.9897 0.469484 24568.98454 0.42 0.197183
4.25 1.2397 0.178891 11660.8234 0.31 0.055456
4.5 1.4897 0.052356 5745.824819 0.38 0.019895
4.75 1.7397 0.013943 3463.960712 0.42 0.005856
5 1.9897 0.002516 2771.254968 0.47 0.001183
5.25 2.2397 0.000404 2641.0154 0.37 0.00015
5.5 2.4897 0.000103 2618.665136 0.376623 3.9e-05
5.75 2.7397 1.6e-05 2614.692094 0.25 4e-06


==> PSCLF3_L2_1024_544_11_7_7_7.txt <==
Eb SNR FER cc probCRCFE probCRCiter
2 -1.0103 1 275819.02 0.25 0.25
2.25 -0.7603 1 266142.07 0.29 0.29
2.5 -0.5103 1 257963.09 0.33 0.33
2.75 -0.2603 1 275975.61 0.22 0.22
3 -0.0103 0.970874 267169.1088 0.22 0.213592233009709
3.25 0.2397 0.990099 261728.874 0.23 0.227722772277228
3.5 0.4897 0.925926 230204.4778 0.19 0.175925925925926
3.75 0.7397 0.680272 157701.8493 0.26 0.17687074829932
4 0.9897 0.434783 103035.0111 0.09 0.0391304347826087
4.25 1.2397 0.178891 41629.67256 0.14 0.0250447227191413
4.5 1.4897 0.0651042 15908.78618 0.12 0.0078125
4.75 1.7397 0.0224215 7188.862506 0.12 0.00269058295964126
5 1.9897 0.00425242 3303.203174 0.1 0.000425242388161252
5.25 2.2397 0.00106905 2750.8289187 0.04 4.27619974128992e-05
5.5 2.4897 0.000265206 2637.98884491 0.04 1.06082505668784e-05
5.75 2.7397 9.2e-05 2618.59809772 0 0
6 2.9897 2.8e-05 2614.71141048 0 0


==> PSCLF3_L2_1024_544_16_16_CR.txt <==
Eb SNR FER cc probCRCFE probCRCiter
2 -1.0103 1 359902 0 0
2.25 -0.7603 1 362991.64 0.01 0.01
2.5 -0.5103 1 368527.78 0.03 0.03
2.75 -0.2603 1 359902 0 0
3 -0.0103 0.990099 362503.3732 0.01 0.009901
3.25 0.2397 0.970874 363997.6839 0.01 0.009709
3.5 0.4897 0.892857 342439.3189 0.01 0.008929
3.75 0.7397 0.657895 295334.2622 0.01 0.006579
4 0.9897 0.414938 196959.5151 0.02 0.008299
4.25 1.2397 0.145138 84220.6068 0.04 0.005806
4.5 1.4897 0.04268 32276.5017 0.03 0.00128
4.75 1.7397 0.010223 10445.13251 0.02 0.000204
5 1.9897 0.001426 4114.978725 0.1 0.000143
5.25 2.2397 0.00015 2860.704351 0.11 1.7e-05


==> PSCLF3_L2_1024_544_7_7_7_11.txt <==
Eb SNR FER cc probCRCFE probCRCiter
2 -1.0103 1 306290.75 1 1
2.25 -0.7603 1 300609.08 1 1
2.5 -0.5103 1 277080.78 1 1
2.75 -0.2603 1 277537.69 0.99 0.99
3 -0.0103 1 277851.82 0.99 0.99
3.25 0.2397 0.990099 278781.8038 0.93 0.920792079207921
3.5 0.4897 0.917431 264305.1499 0.84 0.770642201834862
3.75 0.7397 0.729927 193230.2982 0.76 0.554744525547445
4 0.9897 0.505051 143829.8311 0.71 0.358585858585859
4.25 1.2397 0.250627 71165.2017 0.63 0.157894736842105
4.5 1.4897 0.084246 25548.45409 0.59 0.0497051390058972
4.75 1.7397 0.0235793 9007.17851 0.61 0.0143834001414761
5 1.9897 0.00722491 4469.930375 0.61 0.00440719601184885
5.25 2.2397 0.00143017 2965.8213712 0.44 0.000629272618060124
5.5 2.4897 0.000287172 2687.48038206 0.49 0.000140714427249205
5.75 2.7397 5.6e-05 2626.42562847 0.476190476190476 2.66666666666667e-05
6 2.9897 9.33333e-06 2615.677443825 0 0


==> PSCLF3_L2_1024_544_8_8_8_8.txt <==
Eb SNR FER cc probCRCFE probCRCiter
2 -1.0103 1 250617.84 0.9 0.9
2.25 -0.7603 1 257308.97 0.91 0.91
2.5 -0.5103 1 285395.61 0.88 0.88
2.75 -0.2603 0.990099 281229.0685 0.82 0.811881188118812
3 -0.0103 0.990099 263546.0894 0.83 0.821782178217822
3.25 0.2397 0.952381 249644.9805 0.89 0.847619047619048
3.5 0.4897 0.925926 234640.3641 0.74 0.685185185185185
3.75 0.7397 0.694444 162188.0194 0.68 0.472222222222222
4 0.9897 0.460829 104564.0488 0.58 0.267281105990783
4.25 1.2397 0.234742 58333.7423 0.55 0.129107981220657
4.5 1.4897 0.0664452 19174.80482 0.57 0.0378737541528239
4.75 1.7397 0.018843 7034.9365 0.66 0.0124364047484454
5 1.9897 0.00416858 3501.365178 0.51 0.0021259744049356
5.25 2.2397 0.000913576 2804.2157968 0.55 0.000502466654485657
5.5 2.4897 0.000194674 2646.79176348 0.38 7.39761602090021e-05
5.75 2.7397 5.2e-05 2619.76179957 0.307692307692308 1.6e-05
6 2.9897 1.06667e-05 2615.445874637 0.25 2.66667377779674e-06


==> SCLF1_LLRM_GRM_1024_544.txt <==
Eb SNR FER ccnogrm ccgrm ccllrm ccllrm2 ccllrm3
3.5 0.4897 0.96154 51168 36407.49038 38684.98077 45666.19231 41156.76923
3.75 0.7397 0.86207 46734.34483 32357.44828 34460.91379 40358.86207 37602.32759
4 0.9897 0.75188 42220.75188 28746 30838.65414 35771.36842 33626.54887
4.25 1.2397 0.50251 29879.31658 19859.92462 21475.80905 24473.57286 23629.42714
4.5 1.4897 0.20661 15180.16529 9962.83264 10867.7562 11947.84711 11981.72727
4.75 1.7397 0.05935 6945.42433 4877.25816 5270.35727 5550.46053 5621.95015
5 1.9897 0.01748 4127.94966 3333.46286 3492.44415 3560.2344 3598.92589
5.25 2.2397 0.0032 2976.34486 2764.66474 2809.27661 2815.54869 2827.13453
5.5 2.4897 0.00052 2699.5858 2649.24784 2660.02699 2660.05497 2663.2895
5.75 2.7397 7e-05 2639.75799 2628.18562 2630.83411 2630.35072 2630.99647
6 2.9897 1e-05 2627.02285 2624.606 2625.20065 2625.0203 2625.13298


==> SCLF2_LLRM_GRM_1024_544.txt <==
Eb SNR FER ccnogrm ccgrm ccllrm ccllrm2 ccllrm3
3.5 0.4897 0.92593 125781.92593 91268.5463 96797.24074 117058.48148 100426.47222
3.75 0.7397 0.83333 113488 79537.45833 85282.875 101123.03333 90517.25833
4 0.9897 0.71429 99880.68571 68653.55 74199.02143 87265.05714 78764.52857
4.25 1.2397 0.43668 67857.32751 45204.04367 49350.53275 56908.91266 53294.85153
4.5 1.4897 0.15106 28483.48036 18031.00151 20069.31118 22329.81118 22010.97583
4.75 1.7397 0.03557 10480.13091 6839.54287 7622.90822 8053.27428 8163.68694
5 1.9897 0.00971 5040.13824 3824.38851 4099.40316 4193.87448 4235.46034
5.25 2.2397 0.00119 3066.25805 2810.24291 2876.72575 2875.48061 2888.7425
5.5 2.4897 0.00013 2710.84041 2655.21215 2671.42571 2667.77247 2671.03136


==> SCLF3_LLRM_GRM_1024_544.txt <==
Eb SNR FER ccnogrm ccgrm ccllrm ccllrm2 ccllrm3
3.5 0.4897 0.91743 729472 525026.33945 550156.17431 677298.7156 579846.77982
3.75 0.7397 0.7874 648231.30709 451360.87402 476777.89764 578360.31496 513997.44882
4 0.9897 0.64516 543083.35484 371789.79355 395884.97419 476295.27742 426453.22581
4.25 1.2397 0.32363 298286.80906 195562.01294 210586.2945 248457.43689 232739.94822
4.5 1.4897 0.07722 92622.13436 57132.02548 63075.83475 72665.72432 70734.52587
4.75 1.7397 0.02246 30650.46541 18828.96159 21040.25584 23470.16352 23180.07727
5 1.9897 0.0031 7703.61976 5289.99108 5819.86203 6092.09593 6143.80631
5.25 2.2397 0.00023 3383.29708 2967.89877 3075.92897 3082.55112 3103.31611



==> proba_data.txt <==
T PCLTmax PCLTmaxcomputed P_partition P_partitioncomputed P77711 P77711computed P311108 P311108computed
20 0.145 0.145 nan nan nan nan nan nan nan
50 0.32 0.332 0.011 0.0289 0.0077 0.009 0.0014 0.0023
300 0.90 0.884 0.6692 0.638 0.24 0.239 0.102 0.101

==> sclf.txt <==
xdata ydata
0.250000 0.990099
0.500000 0.925926
0.750000 0.809717
1.000000 0.600601
1.250000 0.317460
1.500000 0.106213
1.750000 0.038001
2.000000 0.009595
2.250000 0.001395
2.500000 0.000175
2.750000 0.000016
3.000000 0.000000

